Each H^{1/2}-stable projection yields convergence and quasi-optimality of adaptive FEM with inhomogeneous Dirichlet data in R^d

We consider the solution of second order elliptic PDEs in $\R^d$ with inhomogeneous Dirichlet data by means of an $h$-adaptive FEM with fixed polynomial order $p\in\N$. As model example serves the Poisson equation with mixed Dirichlet-Neumann boundary conditions, where the inhomogeneous Dirichlet data are discretized by use of an $H^{1/2}$-stable projection, for instance, the $L^2$-projection for $p=1$ or the Scott-Zhang projection for general $p\ge1$. For error estimation, we use a residual error estimator which includes the Dirichlet data oscillations. We prove that each $H^{1/2}$-stable projection yields convergence of the adaptive algorithm even with quasi-optimal convergence rate. Numerical experiments with the $L^2$- and Scott-Zhang projection conclude the work.

==> figures/compare_orthogonal/orthogonal_0.01.dat <==
   5.0400000e+02   9.0137410e-01
   5.2000000e+02   8.6497885e-01
   5.2600000e+02   8.5401145e-01
   5.3200000e+02   8.4297483e-01
   5.4600000e+02   8.4996328e-01
   5.5600000e+02   8.4104206e-01
   5.6200000e+02   8.3341525e-01
   5.7600000e+02   8.2186533e-01
   5.9800000e+02   8.5218262e-01
   6.0400000e+02   8.4428666e-01
   6.1800000e+02   8.5783479e-01
   6.2400000e+02   8.4989297e-01
   6.4200000e+02   8.8537915e-01
   6.4800000e+02   8.7764623e-01
   6.5400000e+02   8.6984393e-01
   6.6000000e+02   8.6190167e-01
   6.6600000e+02   8.5387966e-01
   6.7200000e+02   8.4581110e-01
   6.7600000e+02   8.4073667e-01
   6.8000000e+02   8.3563265e-01
   6.8400000e+02   8.3051685e-01
   6.8800000e+02   8.2535340e-01
   6.9200000e+02   8.2015775e-01
   6.9600000e+02   8.1494415e-01
   6.9800000e+02   8.1230569e-01
   7.0000000e+02   8.0965645e-01
   7.0400000e+02   8.0608576e-01
   7.0800000e+02   8.0250088e-01
   7.1200000e+02   7.9890027e-01
   7.1600000e+02   7.9528848e-01
   7.2000000e+02   7.9161087e-01
   7.2400000e+02   7.8796195e-01
   7.2800000e+02   7.8430361e-01
   7.4400000e+02   7.6835481e-01
   7.5600000e+02   7.5618735e-01
   7.7200000e+02   7.4575514e-01
   7.8400000e+02   7.3817489e-01
   8.1200000e+02   7.1982738e-01
   8.4000000e+02   7.0736349e-01
   8.6400000e+02   6.9645818e-01
   8.7600000e+02   6.8969795e-01
   8.8800000e+02   6.8284302e-01
   9.0000000e+02   6.7600420e-01
   9.1200000e+02   6.6896542e-01
   9.2400000e+02   6.6189724e-01
   9.2800000e+02   6.5963123e-01
   9.3200000e+02   6.5735790e-01
   9.3600000e+02   6.5508246e-01
   9.4000000e+02   6.5279302e-01
   9.4400000e+02   6.5049601e-01
   9.4800000e+02   6.4819653e-01
   9.5200000e+02   6.4587997e-01
   9.5600000e+02   6.4434398e-01
   9.6000000e+02   6.4280384e-01
   9.6400000e+02   6.4126319e-01
   9.6800000e+02   6.3971655e-01
   9.7200000e+02   6.3817001e-01
   9.7600000e+02   6.3658605e-01
   9.8000000e+02   6.3503251e-01
   9.9200000e+02   6.2986708e-01
   1.0080000e+03   6.2292119e-01
   1.0240000e+03   6.1850234e-01
   1.0360000e+03   6.1528961e-01
   1.0640000e+03   6.0742087e-01
   1.0980000e+03   6.0110915e-01
   1.1280000e+03   5.9530789e-01
   1.1460000e+03   5.9119509e-01
   1.1640000e+03   5.8700052e-01
   1.1760000e+03   5.8420035e-01
   1.1920000e+03   5.8239071e-01
   1.2000000e+03   5.8059874e-01
   1.2080000e+03   5.7880279e-01
   1.2160000e+03   5.7700130e-01
   1.2320000e+03   5.7607195e-01
   1.2520000e+03   5.7608798e-01
   1.2600000e+03   5.7490100e-01
   1.2680000e+03   5.7370235e-01
   1.2760000e+03   5.7251610e-01
   1.2920000e+03   5.6897395e-01
   1.3240000e+03   5.6830599e-01
   1.3520000e+03   5.6822406e-01
   1.3800000e+03   5.6352749e-01
   1.4220000e+03   5.6091086e-01
   1.4660000e+03   5.6363383e-01
   1.5020000e+03   5.5902547e-01
   1.5300000e+03   5.5614495e-01
   1.5520000e+03   5.5356951e-01
   1.5840000e+03   5.4912041e-01
   1.6100000e+03   5.4576858e-01
   1.6560000e+03   5.4196654e-01
   1.7000000e+03   5.3836290e-01
   1.7360000e+03   5.3516968e-01
   1.8020000e+03   5.3375190e-01
   1.8540000e+03   5.3208794e-01
   1.8980000e+03   5.3062633e-01
   1.9340000e+03   5.2739800e-01
   1.9600000e+03   5.2473447e-01
   1.9900000e+03   5.2276500e-01
   2.0240000e+03   5.2064264e-01
   2.0700000e+03   5.1794505e-01
   2.1000000e+03   5.1595106e-01
   2.1640000e+03   5.1148693e-01
   2.2040000e+03   5.0906977e-01
   2.2380000e+03   5.0679395e-01
   2.2540000e+03   5.0550548e-01
   2.2740000e+03   5.0412228e-01
   2.2940000e+03   5.0263736e-01
   2.3540000e+03   4.9990535e-01
   2.3980000e+03   4.9833237e-01
   2.4500000e+03   4.9547884e-01
   2.4680000e+03   4.9433820e-01
   2.4860000e+03   4.9322732e-01
   2.5260000e+03   4.9290216e-01
   2.5700000e+03   4.9147402e-01
   2.6240000e+03   4.8899965e-01
   2.6700000e+03   4.8610346e-01
   2.7380000e+03   4.8562451e-01
   2.8460000e+03   4.8370359e-01
   2.9340000e+03   4.8065492e-01
   2.9860000e+03   4.7785147e-01
   3.0400000e+03   4.7602175e-01
   3.0940000e+03   4.7453696e-01
   3.1440000e+03   4.7256358e-01
   3.1720000e+03   4.7029028e-01
   3.2140000e+03   4.6748279e-01
   3.3200000e+03   4.6589735e-01
   3.4620000e+03   4.6207982e-01
   3.5360000e+03   4.6009653e-01
   3.6020000e+03   4.5809209e-01
   3.6700000e+03   4.5623593e-01
   3.7440000e+03   4.5360658e-01
   3.8040000e+03   4.5156323e-01
   3.8960000e+03   4.4864576e-01
   3.9640000e+03   4.4597022e-01
   4.1260000e+03   4.4206638e-01
   4.1900000e+03   4.4126811e-01
   4.2520000e+03   4.4159372e-01
   4.3020000e+03   4.4092275e-01
   4.3640000e+03   4.3990241e-01
   4.4180000e+03   4.3858450e-01
   4.4820000e+03   4.3664853e-01
   4.5560000e+03   4.3543647e-01
   4.6140000e+03   4.3472232e-01
   4.6480000e+03   4.3348387e-01
   4.7660000e+03   4.2964340e-01
   4.8100000e+03   4.2791628e-01
   4.8720000e+03   4.2630173e-01
   4.9240000e+03   4.2434223e-01
   4.9880000e+03   4.2167155e-01
   5.0440000e+03   4.1953267e-01
   5.0800000e+03   4.1862419e-01
   5.1680000e+03   4.1700406e-01
   5.2580000e+03   4.1486804e-01
   5.3320000e+03   4.1279646e-01
   5.4200000e+03   4.1179243e-01
   5.5980000e+03   4.0944762e-01
   5.7120000e+03   4.0782931e-01
   5.7860000e+03   4.0571294e-01
   5.8500000e+03   4.0314957e-01
   5.9380000e+03   4.0111214e-01
   5.9920000e+03   3.9887962e-01
   6.0760000e+03   3.9740033e-01
   6.2140000e+03   3.9563357e-01
   6.3060000e+03   3.9382631e-01
   6.3720000e+03   3.9192064e-01
   6.5400000e+03   3.9009320e-01
   6.7240000e+03   3.8720648e-01
   6.8720000e+03   3.8511959e-01
   6.9720000e+03   3.8430102e-01
   7.0680000e+03   3.8203848e-01
   7.2280000e+03   3.7972798e-01
   7.3280000e+03   3.7789046e-01
   7.4160000e+03   3.7621077e-01
   7.5880000e+03   3.7426800e-01
   7.8380000e+03   3.7250819e-01
   8.0160000e+03   3.7051549e-01
   8.1460000e+03   3.6938570e-01
   8.2460000e+03   3.6883826e-01
   8.4860000e+03   3.6713016e-01
   8.5880000e+03   3.6577756e-01
   8.6800000e+03   3.6377111e-01
   8.8800000e+03   3.6153381e-01
   9.0320000e+03   3.5920210e-01
   9.1600000e+03   3.5760852e-01
   9.3720000e+03   3.5649147e-01
   9.6000000e+03   3.5393667e-01
   9.7660000e+03   3.5210385e-01
   9.9580000e+03   3.5069474e-01
   1.0390000e+04   3.4808298e-01
   1.0524000e+04   3.4650335e-01
   1.0696000e+04   3.4497359e-01
   1.0910000e+04   3.4241687e-01
   1.1058000e+04   3.4166055e-01
   1.1326000e+04   3.3963050e-01
   1.1544000e+04   3.3799927e-01
   1.1758000e+04   3.3615379e-01
   1.1962000e+04   3.3258442e-01
   1.2192000e+04   3.3043819e-01
   1.2444000e+04   3.2926911e-01
   1.2740000e+04   3.2795230e-01
   1.3064000e+04   3.2534562e-01
   1.3258000e+04   3.2403985e-01
   1.3368000e+04   3.2306470e-01
   1.3440000e+04   3.2189639e-01
   1.3708000e+04   3.1997622e-01
   1.4006000e+04   3.1826548e-01
   1.4248000e+04   3.1637911e-01
   1.4526000e+04   3.1478559e-01
   1.4824000e+04   3.1313788e-01
   1.5074000e+04   3.1160164e-01
   1.5426000e+04   3.0982296e-01
   1.5740000e+04   3.0812558e-01
   1.5998000e+04   3.0718477e-01
   1.6320000e+04   3.0616369e-01
   1.6612000e+04   3.0461344e-01
   1.6950000e+04   3.0328052e-01
   1.7210000e+04   3.0211118e-01
   1.7514000e+04   3.0083595e-01
   1.7800000e+04   2.9917582e-01
   1.7970000e+04   2.9798903e-01
   1.8338000e+04   2.9671356e-01
   1.8624000e+04   2.9561714e-01
   1.9012000e+04   2.9437556e-01
   1.9384000e+04   2.9383069e-01
   1.9912000e+04   2.9247586e-01
   2.0220000e+04   2.9038062e-01
   2.0546000e+04   2.8914970e-01
   2.0744000e+04   2.8841017e-01
   2.1112000e+04   2.8720621e-01
   2.1574000e+04   2.8627511e-01
   2.1994000e+04   2.8600323e-01
   2.2322000e+04   2.8529404e-01
   2.2654000e+04   2.8429909e-01
   2.2990000e+04   2.8323871e-01
   2.3344000e+04   2.8161197e-01
   2.3726000e+04   2.8021653e-01
   2.4086000e+04   2.7869988e-01
   2.4478000e+04   2.7758459e-01
   2.4870000e+04   2.7618810e-01
   2.5398000e+04   2.7445463e-01
   2.5906000e+04   2.7327411e-01
   2.6350000e+04   2.7208148e-01
   2.6806000e+04   2.7045372e-01
   2.7006000e+04   2.6952034e-01
   2.7476000e+04   2.6797072e-01
   2.7880000e+04   2.6653838e-01
   2.8350000e+04   2.6500522e-01
   2.8838000e+04   2.6364289e-01
   2.9432000e+04   2.6258621e-01
   2.9928000e+04   2.6122284e-01
   3.0530000e+04   2.5986753e-01
   3.1176000e+04   2.5879893e-01
   3.1688000e+04   2.5785871e-01
   3.2174000e+04   2.5681143e-01
   3.2716000e+04   2.5530052e-01
   3.3450000e+04   2.5376213e-01
   3.4140000e+04   2.5240451e-01
   3.4654000e+04   2.5143969e-01
   3.5336000e+04   2.5008755e-01
   3.5928000e+04   2.4897510e-01
   3.6696000e+04   2.4716883e-01
   3.7330000e+04   2.4586487e-01
   3.8018000e+04   2.4443316e-01
   3.8836000e+04   2.4343088e-01
   3.9356000e+04   2.4272140e-01
   3.9998000e+04   2.4147119e-01
   4.0796000e+04   2.3981151e-01
   4.1404000e+04   2.3856740e-01
   4.2098000e+04   2.3710504e-01
   4.2708000e+04   2.3616634e-01
   4.3378000e+04   2.3507374e-01
   4.4068000e+04   2.3334948e-01
   4.4722000e+04   2.3196748e-01
   4.5444000e+04   2.3052509e-01
   4.6096000e+04   2.2897436e-01
   4.6958000e+04   2.2722414e-01
   4.7936000e+04   2.2573120e-01
   4.8644000e+04   2.2458712e-01
   4.9908000e+04   2.2264545e-01
   5.0608000e+04   2.2129265e-01
   5.1360000e+04   2.1960579e-01
   5.2036000e+04   2.1839560e-01
   5.2926000e+04   2.1718619e-01
   5.3652000e+04   2.1628619e-01
   5.4676000e+04   2.1495833e-01
   5.5760000e+04   2.1377998e-01
   5.6954000e+04   2.1257341e-01
   5.7988000e+04   2.1181122e-01
   5.9052000e+04   2.1081102e-01
   6.0112000e+04   2.0959238e-01
   6.1468000e+04   2.0825644e-01
   6.2508000e+04   2.0707295e-01
   6.3698000e+04   2.0579795e-01
   6.4988000e+04   2.0469377e-01
   6.6356000e+04   2.0312142e-01
   6.7896000e+04   2.0185189e-01
   6.8960000e+04   2.0101023e-01
   7.0312000e+04   2.0003299e-01
   7.1452000e+04   1.9910585e-01
   7.2746000e+04   1.9770217e-01
   7.4032000e+04   1.9661366e-01
   7.5298000e+04   1.9555483e-01
   7.6742000e+04   1.9455687e-01
   7.8056000e+04   1.9336706e-01
   7.9486000e+04   1.9224721e-01
   8.0912000e+04   1.9107969e-01
   8.2682000e+04   1.8960509e-01
   8.4146000e+04   1.8832363e-01
   8.5340000e+04   1.8711773e-01
   8.6822000e+04   1.8580035e-01
   8.8376000e+04   1.8482162e-01
   9.0002000e+04   1.8397979e-01
   9.1750000e+04   1.8293822e-01
   9.3720000e+04   1.8164965e-01
   9.5082000e+04   1.8072542e-01
   9.6630000e+04   1.7970795e-01
   9.8370000e+04   1.7867335e-01
   1.0032400e+05   1.7780907e-01
   1.0233200e+05   1.7694862e-01
   1.0414800e+05   1.7618724e-01
   1.0626400e+05   1.7523334e-01
   1.0843000e+05   1.7434587e-01
   1.1037800e+05   1.7350298e-01
   1.1219000e+05   1.7262104e-01
   1.1409400e+05   1.7175959e-01
   1.1657200e+05   1.7071075e-01
   1.1876800e+05   1.6988508e-01
   1.2101800e+05   1.6900083e-01
   1.2319200e+05   1.6811772e-01
   1.2538200e+05   1.6729520e-01
   1.2778600e+05   1.6622788e-01
   1.2997200e+05   1.6509224e-01
   1.3215800e+05   1.6426891e-01
   1.3429000e+05   1.6335154e-01
   1.3678200e+05   1.6259345e-01
   1.3940200e+05   1.6176699e-01
   1.4205800e+05   1.6087179e-01
   1.4448800e+05   1.6006540e-01
   1.4695400e+05   1.5946228e-01
   1.4970800e+05   1.5871767e-01
   1.5242000e+05   1.5794945e-01
   1.5497200e+05   1.5702356e-01
   1.5763200e+05   1.5624568e-01
   1.6023000e+05   1.5544969e-01
   1.6326400e+05   1.5449398e-01
   1.6576400e+05   1.5387568e-01
   1.6848800e+05   1.5321718e-01
   1.7200000e+05   1.5236170e-01
   1.7508600e+05   1.5155311e-01
   1.7811200e+05   1.5080212e-01
   1.8117800e+05   1.5008510e-01
   1.8455200e+05   1.4933557e-01
   1.8788400e+05   1.4857397e-01
   1.9136200e+05   1.4785555e-01
   1.9469200e+05   1.4704980e-01
   1.9864200e+05   1.4622606e-01


==> figures/compare_orthogonal/orthogonal_0.03.dat <==
   5.0400000e+02   9.0137410e-01
   5.2000000e+02   8.6497885e-01
   5.2600000e+02   8.5401145e-01
   5.3200000e+02   8.4297483e-01
   5.5600000e+02   8.4102875e-01
   5.7600000e+02   8.2186533e-01
   6.1200000e+02   8.6566645e-01
   6.2400000e+02   8.4989297e-01
   6.5400000e+02   8.6974101e-01
   6.6600000e+02   8.5387966e-01
   6.7200000e+02   8.4581110e-01
   6.8000000e+02   8.3563265e-01
   6.8800000e+02   8.2535303e-01
   6.9600000e+02   8.1494415e-01
   7.0000000e+02   8.0965645e-01
   7.0800000e+02   8.0249915e-01
   7.1600000e+02   7.9528848e-01
   7.2400000e+02   7.8796568e-01
   7.4400000e+02   7.6835481e-01
   7.5600000e+02   7.5618735e-01
   7.7200000e+02   7.4575514e-01
   8.0000000e+02   7.2748077e-01
   8.1200000e+02   7.1982738e-01
   8.5200000e+02   7.0088282e-01
   8.8800000e+02   6.8292390e-01
   9.1200000e+02   6.6896542e-01
   9.2400000e+02   6.6189724e-01
   9.3600000e+02   6.5508246e-01
   9.4800000e+02   6.4819653e-01
   9.5600000e+02   6.4434398e-01
   9.6800000e+02   6.3971523e-01
   9.8000000e+02   6.3503251e-01
   1.0080000e+03   6.2292119e-01
   1.0640000e+03   6.0742087e-01
   1.1400000e+03   5.9254276e-01
   1.1760000e+03   5.8420035e-01
   1.1960000e+03   5.8149530e-01
   1.2160000e+03   5.7700130e-01
   1.2560000e+03   5.7549722e-01
   1.2840000e+03   5.7074585e-01
   1.3520000e+03   5.6822406e-01
   1.3800000e+03   5.6352749e-01
   1.4920000e+03   5.6225961e-01
   1.5720000e+03   5.5298811e-01
   1.6360000e+03   5.4417553e-01
   1.7880000e+03   5.3473115e-01
   1.9240000e+03   5.2820357e-01
   2.0100000e+03   5.2137621e-01
   2.1180000e+03   5.1448515e-01
   2.2280000e+03   5.0724735e-01
   2.2880000e+03   5.0331032e-01
   2.3800000e+03   4.9815637e-01
   2.4760000e+03   4.9426241e-01
   2.5780000e+03   4.9087357e-01
   2.7580000e+03   4.8407002e-01
   2.9680000e+03   4.7739883e-01
   3.1140000e+03   4.7332798e-01
   3.1980000e+03   4.6720164e-01
   3.4880000e+03   4.6072763e-01
   3.7360000e+03   4.5323144e-01
   4.0580000e+03   4.4495738e-01
   4.2460000e+03   4.3992853e-01
   4.4040000e+03   4.3845659e-01
   4.5740000e+03   4.3437945e-01
   4.8100000e+03   4.2798683e-01
   4.9460000e+03   4.2280547e-01
   5.1000000e+03   4.1788562e-01
   5.4700000e+03   4.1202388e-01
   5.6900000e+03   4.0811297e-01
   5.9080000e+03   4.0214383e-01
   6.0960000e+03   3.9706084e-01
   6.4480000e+03   3.9091465e-01
   6.8860000e+03   3.8545571e-01
   7.2080000e+03   3.7977403e-01
   7.5680000e+03   3.7500597e-01
   8.0500000e+03   3.6981233e-01
   8.5440000e+03   3.6644724e-01
   8.9680000e+03   3.6062744e-01
   9.4740000e+03   3.5548204e-01
   1.0232000e+04   3.4928891e-01
   1.0678000e+04   3.4517144e-01
   1.1264000e+04   3.3985815e-01
   1.1880000e+04   3.3500016e-01
   1.2628000e+04   3.3016594e-01
   1.3216000e+04   3.2437233e-01
   1.3840000e+04   3.1983557e-01
   1.4596000e+04   3.1435335e-01
   1.5372000e+04   3.1032556e-01
   1.6232000e+04   3.0638711e-01
   1.7064000e+04   3.0306465e-01
   1.7800000e+04   2.9942333e-01
   1.8750000e+04   2.9582441e-01
   1.9826000e+04   2.9268155e-01
   2.0978000e+04   2.9046353e-01
   2.1840000e+04   2.8663734e-01
   2.3032000e+04   2.8302105e-01
   2.4090000e+04   2.7928104e-01
   2.5608000e+04   2.7483780e-01
   2.7134000e+04   2.7068639e-01
   2.8008000e+04   2.6647365e-01
   2.9456000e+04   2.6270053e-01
   3.0926000e+04   2.5950709e-01
   3.2508000e+04   2.5603611e-01
   3.4180000e+04   2.5234765e-01
   3.6022000e+04   2.4865870e-01
   3.7912000e+04   2.4566903e-01
   4.0072000e+04   2.4215383e-01
   4.1774000e+04   2.3864800e-01
   4.3872000e+04   2.3418569e-01
   4.5880000e+04   2.3048090e-01
   4.8348000e+04   2.2590774e-01
   5.0886000e+04   2.2173601e-01
   5.3354000e+04   2.1782017e-01
   5.5564000e+04   2.1430892e-01
   5.8810000e+04   2.1091765e-01
   6.2310000e+04   2.0772199e-01
   6.5414000e+04   2.0458732e-01
   6.9204000e+04   2.0091487e-01
   7.2786000e+04   1.9816211e-01
   7.6596000e+04   1.9503506e-01
   8.0830000e+04   1.9161187e-01
   8.4834000e+04   1.8818909e-01
   8.9162000e+04   1.8507883e-01
   9.3670000e+04   1.8198261e-01
   9.8156000e+04   1.7904148e-01
   1.0368600e+05   1.7636474e-01
   1.0955600e+05   1.7388249e-01
   1.1511800e+05   1.7171093e-01
   1.2099400e+05   1.6930749e-01
   1.2826400e+05   1.6652147e-01
   1.3475200e+05   1.6389400e-01
   1.4145800e+05   1.6145973e-01
   1.4852200e+05   1.5924696e-01
   1.5623200e+05   1.5711327e-01
   1.6407800e+05   1.5466922e-01
   1.7220000e+05   1.5256321e-01
   1.8142200e+05   1.5037818e-01
   1.9054000e+05   1.4821079e-01


==> figures/compare_orthogonal/orthogonal_0.06.dat <==
   5.0400000e+02   9.0137410e-01
   5.2000000e+02   8.6497885e-01
   5.3200000e+02   8.4297483e-01
   5.7600000e+02   8.2186533e-01
   6.2400000e+02   8.4989297e-01
   6.6600000e+02   8.5386946e-01
   6.7600000e+02   8.4073667e-01
   6.9200000e+02   8.2015775e-01
   7.0000000e+02   8.0965645e-01
   7.1600000e+02   7.9528848e-01
   7.2800000e+02   7.8430361e-01
   7.5600000e+02   7.5618735e-01
   8.1200000e+02   7.1982738e-01
   8.8800000e+02   6.8283489e-01
   9.2400000e+02   6.6189724e-01
   9.4400000e+02   6.5049601e-01
   9.5600000e+02   6.4434398e-01
   9.8000000e+02   6.3503251e-01
   1.0080000e+03   6.2292119e-01
   1.0640000e+03   6.0742087e-01
   1.1840000e+03   5.8325134e-01
   1.2320000e+03   5.7440321e-01
   1.3160000e+03   5.6812797e-01
   1.3920000e+03   5.6475853e-01
   1.5200000e+03   5.5779249e-01
   1.6240000e+03   5.4436640e-01
   1.9100000e+03   5.2976911e-01
   2.0940000e+03   5.1642451e-01
   2.2560000e+03   5.0568027e-01
   2.3800000e+03   4.9801785e-01
   2.5360000e+03   4.9279497e-01
   2.8800000e+03   4.8046290e-01
   3.1480000e+03   4.7047224e-01
   3.5580000e+03   4.5842748e-01
   4.1320000e+03   4.4329169e-01
   4.5520000e+03   4.3425976e-01
   4.8300000e+03   4.2762531e-01
   5.1320000e+03   4.1735051e-01
   5.7240000e+03   4.0769416e-01
   6.1060000e+03   3.9748966e-01
   6.8200000e+03   3.8597716e-01
   7.4340000e+03   3.7961677e-01
   8.1220000e+03   3.6982099e-01
   8.8040000e+03   3.6207860e-01
   9.7100000e+03   3.5278510e-01
   1.0784000e+04   3.4378154e-01
   1.1976000e+04   3.3452374e-01
   1.3248000e+04   3.2366763e-01
   1.4688000e+04   3.1482780e-01
   1.6128000e+04   3.0674056e-01
   1.7570000e+04   3.0099979e-01
   1.9378000e+04   2.9413746e-01
   2.1156000e+04   2.8994173e-01
   2.2934000e+04   2.8383629e-01
   2.4712000e+04   2.7726710e-01
   2.7448000e+04   2.6985302e-01
   2.9860000e+04   2.6228093e-01
   3.2966000e+04   2.5540078e-01
   3.5776000e+04   2.4901733e-01
   3.9318000e+04   2.4417101e-01
   4.2914000e+04   2.3723854e-01
   4.6860000e+04   2.2992858e-01
   5.1288000e+04   2.2250910e-01
   5.5660000e+04   2.1598469e-01
   6.1194000e+04   2.0992617e-01
   6.6932000e+04   2.0385110e-01
   7.3536000e+04   1.9754016e-01
   8.0372000e+04   1.9222211e-01
   8.8366000e+04   1.8578219e-01
   9.6762000e+04   1.8037921e-01
   1.0581400e+05   1.7565559e-01
   1.1593400e+05   1.7137087e-01
   1.2869600e+05   1.6672711e-01
   1.4097400e+05   1.6217315e-01
   1.5376800e+05   1.5804092e-01
   1.6830400e+05   1.5390792e-01
   1.8365400e+05   1.5009650e-01


==> figures/compare_orthogonal/orthogonal_0.12.dat <==
   5.0400000e+02   9.0137410e-01
   5.2000000e+02   8.6497885e-01
   5.5400000e+02   8.6987593e-01
   6.2400000e+02   8.4989297e-01
   6.8000000e+02   8.3565216e-01
   7.0000000e+02   8.0965645e-01
   7.2800000e+02   7.8430361e-01
   7.5600000e+02   7.5618735e-01
   8.1200000e+02   7.1982738e-01
   9.2400000e+02   6.6189724e-01
   9.5200000e+02   6.4587997e-01
   1.0080000e+03   6.2292119e-01
   1.0920000e+03   6.0243331e-01
   1.1920000e+03   5.8239071e-01
   1.2720000e+03   5.7310785e-01
   1.3960000e+03   5.6088253e-01
   1.6280000e+03   5.4621327e-01
   1.9840000e+03   5.2353156e-01
   2.2960000e+03   5.0228453e-01
   2.6640000e+03   4.8587031e-01
   3.1720000e+03   4.6966465e-01
   3.9280000e+03   4.4936173e-01
   4.7340000e+03   4.2996377e-01
   5.3520000e+03   4.1213111e-01
   6.3240000e+03   3.9411967e-01
   7.3280000e+03   3.8025989e-01
   8.7320000e+03   3.6334441e-01
   1.0620000e+04   3.4553519e-01
   1.2652000e+04   3.2957958e-01
   1.5032000e+04   3.1375466e-01
   1.7556000e+04   3.0152750e-01
   2.0932000e+04   2.9087001e-01
   2.4260000e+04   2.7958406e-01
   2.8520000e+04   2.6689100e-01
   3.3852000e+04   2.5366274e-01
   4.0052000e+04   2.4345848e-01
   4.6320000e+04   2.3221803e-01
   5.4758000e+04   2.1871413e-01
   6.4014000e+04   2.0770363e-01
   7.5974000e+04   1.9641558e-01
   8.9034000e+04   1.8641327e-01
   1.0523200e+05   1.7702270e-01
   1.2395200e+05   1.6901753e-01
   1.4649400e+05   1.6099624e-01
   1.7038200e+05   1.5374371e-01
   1.9876000e+05   1.4724787e-01


==> figures/compare_orthogonal/orthogonal_0.20.dat <==
   5.0400000e+02   9.0137410e-01
   5.2600000e+02   8.5401145e-01
   6.2400000e+02   8.4989297e-01
   6.8800000e+02   8.2537220e-01
   7.1200000e+02   7.9890035e-01
   7.5600000e+02   7.5618735e-01
   8.1200000e+02   7.1982738e-01
   9.2400000e+02   6.6189724e-01
   9.6000000e+02   6.4280384e-01
   1.0640000e+03   6.0742087e-01
   1.2400000e+03   5.7619543e-01
   1.3600000e+03   5.6745479e-01
   1.6420000e+03   5.4517705e-01
   2.1520000e+03   5.1203362e-01
   2.5800000e+03   4.8886830e-01
   3.2480000e+03   4.6775834e-01
   4.4360000e+03   4.3443872e-01
   5.4200000e+03   4.1107974e-01
   6.7880000e+03   3.8706722e-01
   8.6280000e+03   3.6443612e-01
   1.0926000e+04   3.4325792e-01
   1.4018000e+04   3.2047718e-01
   1.7694000e+04   3.0088396e-01
   2.2522000e+04   2.8541049e-01
   2.8492000e+04   2.6877279e-01
   3.5474000e+04   2.5142149e-01
   4.4686000e+04   2.3476642e-01
   5.6506000e+04   2.1744635e-01
   7.1454000e+04   2.0101928e-01
   9.1502000e+04   1.8559730e-01
   1.1544000e+05   1.7239983e-01
   1.4721000e+05   1.6140913e-01
   1.8469400e+05   1.5074862e-01


==> figures/compare_orthogonal/orthogonal_0.25.dat <==
   5.0400000e+02   9.0137410e-01
   5.3200000e+02   8.4297483e-01
   6.4800000e+02   8.7763729e-01
   6.8800000e+02   8.2537220e-01
   7.2400000e+02   7.8796568e-01
   8.1200000e+02   7.1982738e-01
   9.2400000e+02   6.6189724e-01
   9.7600000e+02   6.3658605e-01
   1.0640000e+03   6.0742087e-01
   1.2560000e+03   5.7322173e-01
   1.4780000e+03   5.6216412e-01
   1.9200000e+03   5.2892586e-01
   2.4080000e+03   4.9869344e-01
   3.1760000e+03   4.7161088e-01
   4.4220000e+03   4.3709800e-01
   5.7200000e+03   4.0810053e-01
   7.1520000e+03   3.8192607e-01
   9.7400000e+03   3.5409836e-01
   1.2946000e+04   3.2670718e-01
   1.7142000e+04   3.0366410e-01
   2.2572000e+04   2.8583251e-01
   2.9786000e+04   2.6585961e-01
   3.8832000e+04   2.4596441e-01
   5.0240000e+04   2.2710986e-01
   6.6446000e+04   2.0643205e-01
   8.8096000e+04   1.8799656e-01
   1.1608400e+05   1.7261707e-01
   1.5405200e+05   1.5923192e-01


==> figures/compare_orthogonal/orthogonal_0.33.dat <==
   5.0400000e+02   9.0137410e-01
   5.3200000e+02   8.4297483e-01
   6.4800000e+02   8.7763729e-01
   6.9200000e+02   8.2015071e-01
   7.5600000e+02   7.5618735e-01
   9.1800000e+02   6.6544182e-01
   1.0060000e+03   6.2916497e-01
   1.1640000e+03   5.9425637e-01
   1.3480000e+03   5.8144836e-01
   1.8680000e+03   5.3717308e-01
   2.4560000e+03   5.0064816e-01
   3.4960000e+03   4.6759271e-01
   4.7520000e+03   4.3198194e-01
   6.3740000e+03   3.9772670e-01
   8.8600000e+03   3.6553227e-01
   1.2758000e+04   3.3016352e-01
   1.7942000e+04   3.0237064e-01
   2.5218000e+04   2.8009783e-01
   3.4860000e+04   2.5430233e-01
   4.8848000e+04   2.3135009e-01
   6.8952000e+04   2.0588831e-01
   9.8836000e+04   1.8242170e-01
   1.3810400e+05   1.6557034e-01
   1.9268800e+05   1.5022113e-01


==> figures/compare_orthogonal/orthogonal_0.50.dat <==
   5.0400000e+02   9.0137410e-01
   5.3600000e+02   8.4111244e-01
   6.4800000e+02   8.7763729e-01
   7.1600000e+02   7.9874349e-01
   8.1200000e+02   7.1982738e-01
   9.2400000e+02   6.6189724e-01
   1.1440000e+03   6.2052522e-01
   1.6660000e+03   5.7360439e-01
   2.4340000e+03   5.1953343e-01
   4.0940000e+03   4.6959677e-01
   6.0440000e+03   4.1941479e-01
   9.3760000e+03   3.7355101e-01
   1.4932000e+04   3.3119833e-01
   2.2728000e+04   2.9689369e-01
   3.5378000e+04   2.6270051e-01
   5.3892000e+04   2.3178540e-01
   8.5206000e+04   1.9926915e-01
   1.3075000e+05   1.7444750e-01


==> figures/compare_orthogonal/orthogonal_0.80.dat <==
   5.0400000e+02   9.0137410e-01
   5.8800000e+02   9.5155961e-01
   7.2400000e+02   8.4131642e-01
   1.1000000e+03   7.5503153e-01
   1.8920000e+03   6.6449435e-01
   3.5780000e+03   5.7865630e-01
   5.5460000e+03   5.0654823e-01
   1.0202000e+04   4.3754897e-01
   1.8330000e+04   3.7874941e-01
   3.1058000e+04   3.2732407e-01
   5.6160000e+04   2.7810958e-01
   9.8804000e+04   2.3694386e-01
   1.6713000e+05   2.0206673e-01


==> figures/compare_orthogonal/orthogonal_1.00.dat <==
   5.0400000e+02   9.0137410e-01
   1.0080000e+03   9.3747483e-01
   2.0160000e+03   8.0530850e-01
   4.0320000e+03   6.9863702e-01
   8.0640000e+03   5.9748835e-01
   1.6128000e+04   5.1890853e-01
   3.2256000e+04   4.4028442e-01
   6.4512000e+04   3.7256431e-01
   1.2902400e+05   3.2626245e-01


==> figures/compare_orthogonal_2D/025_L2.dat <==
   1.7920000e+03   2.8127334e-01
   1.8060000e+03   2.3182104e-01
   1.8460000e+03   2.0312364e-01
   1.8970000e+03   1.8628236e-01
   1.9860000e+03   1.6436475e-01
   2.1840000e+03   1.4546353e-01
   2.4910000e+03   1.2942681e-01
   3.0020000e+03   1.1426845e-01
   3.8040000e+03   9.9498089e-02
   4.9950000e+03   8.6150827e-02
   6.5050000e+03   7.5078172e-02
   8.5640000e+03   6.6088758e-02
   1.0917000e+04   5.9595624e-02
   1.3295000e+04   5.5163755e-02
   1.5937000e+04   5.0611842e-02
   1.9244000e+04   4.8354266e-02
   2.1437000e+04   4.3687965e-02
   2.7451000e+04   3.8101835e-02
   3.6317000e+04   3.3404503e-02
   4.7133000e+04   2.9522130e-02
   6.0184000e+04   2.5857516e-02
   7.7775000e+04   2.2831876e-02
   1.0176600e+05   2.0177897e-02
   1.3153600e+05   1.7745665e-02
   1.7012100e+05   1.5685809e-02
   2.1674700e+05   1.3827908e-02
   2.7754000e+05   1.2172164e-02
   3.5642500e+05   1.0774705e-02
   4.5863700e+05   9.5299206e-03
   5.8499000e+05   8.4430166e-03
   7.4334400e+05   7.4970699e-03
   9.4057100e+05   6.6468508e-03
   1.1876140e+06   5.9071827e-03


==> figures/compare_orthogonal_2D/116_L2.dat <==
   1.7920000e+03   2.8127334e-01
   1.7990000e+03   2.5365737e-01
   1.8060000e+03   2.3182104e-01
   1.8170000e+03   2.2285776e-01
   1.8280000e+03   2.1816536e-01
   1.8570000e+03   2.0355362e-01
   1.8860000e+03   1.9777531e-01
   1.9290000e+03   1.8053557e-01
   1.9710000e+03   1.7365933e-01
   2.0330000e+03   1.6404604e-01
   2.0830000e+03   1.5743985e-01
   2.1590000e+03   1.5045289e-01
   2.2410000e+03   1.4539503e-01
   2.3790000e+03   1.3897498e-01
   2.4900000e+03   1.3330028e-01
   2.6190000e+03   1.2833665e-01
   2.7780000e+03   1.2297536e-01
   2.9800000e+03   1.1741885e-01
   3.1790000e+03   1.1293335e-01
   3.4030000e+03   1.0820227e-01
   3.6590000e+03   1.0400763e-01
   3.9460000e+03   9.9739923e-02
   4.2360000e+03   9.6200684e-02
   4.5840000e+03   9.2108064e-02
   5.0520000e+03   8.9402658e-02
   5.3590000e+03   8.6079543e-02
   5.9260000e+03   8.1606966e-02
   6.5010000e+03   7.7886623e-02
   7.1840000e+03   7.3107255e-02
   7.8560000e+03   6.9455358e-02
   8.6340000e+03   6.5890073e-02
   9.4420000e+03   6.2625674e-02
   1.0296000e+04   5.9771004e-02
   1.1141000e+04   5.7331872e-02
   1.2045000e+04   5.5082566e-02
   1.3040000e+04   5.3098177e-02
   1.4087000e+04   5.1293457e-02
   1.5170000e+04   4.9568621e-02
   1.6333000e+04   4.8303587e-02
   1.7401000e+04   4.6728386e-02
   1.8882000e+04   4.5088134e-02
   2.0444000e+04   4.3352057e-02
   2.2227000e+04   4.1646356e-02
   2.4272000e+04   4.0037311e-02
   2.6250000e+04   3.8607716e-02
   2.8328000e+04   3.7345784e-02
   3.0447000e+04   3.6408205e-02
   3.2314000e+04   3.5597749e-02
   3.4271000e+04   3.4371788e-02
   3.6948000e+04   3.3183299e-02
   3.9910000e+04   3.2047163e-02
   4.3224000e+04   3.0798962e-02
   4.6708000e+04   2.9554929e-02
   5.0678000e+04   2.8321173e-02
   5.5091000e+04   2.7072311e-02
   5.9912000e+04   2.6010734e-02
   6.4811000e+04   2.4993705e-02
   6.9980000e+04   2.4030156e-02
   7.5961000e+04   2.3034290e-02
   8.2684000e+04   2.2103806e-02
   8.9684000e+04   2.1259108e-02
   9.7014000e+04   2.0463007e-02
   1.0488600e+05   1.9729811e-02
   1.1287000e+05   1.8984142e-02
   1.2201100e+05   1.8232973e-02
   1.3205300e+05   1.7500856e-02
   1.4325600e+05   1.6791912e-02
   1.5579000e+05   1.6143211e-02
   1.6877700e+05   1.5546934e-02
   1.8256200e+05   1.4963733e-02
   1.9703900e+05   1.4407043e-02
   2.1266400e+05   1.3866141e-02
   2.2991300e+05   1.3351804e-02
   2.4806000e+05   1.2861338e-02
   2.6752400e+05   1.2385146e-02
   2.8912900e+05   1.1905327e-02
   3.1289900e+05   1.1449766e-02
   3.3852900e+05   1.1009395e-02
   3.6611100e+05   1.0591085e-02
   3.9524000e+05   1.0185157e-02
   4.2666300e+05   9.7788887e-03
   4.6186800e+05   9.4059076e-03
   4.9836700e+05   9.0673388e-03
   5.3715400e+05   8.7431692e-03
   5.7906300e+05   8.4170704e-03
   6.2519400e+05   8.0977936e-03
   6.7549500e+05   7.7961733e-03
   7.2961000e+05   7.4964814e-03
   7.8782200e+05   7.2177017e-03
   8.4884300e+05   6.9498964e-03
   9.1503400e+05   6.7000718e-03
   9.8568200e+05   6.4741827e-03
   1.0566160e+06   6.2457125e-03


==> figures/compare_orthogonal_2D/18_L2.dat <==
   1.7920000e+03   2.8127334e-01
   1.7990000e+03   2.5365737e-01
   1.8060000e+03   2.3182104e-01
   1.8170000e+03   2.2285776e-01
   1.8380000e+03   2.0990587e-01
   1.8760000e+03   1.9428380e-01
   1.9190000e+03   1.7955529e-01
   1.9830000e+03   1.6963896e-01
   2.0780000e+03   1.5725961e-01
   2.2200000e+03   1.4646426e-01
   2.4040000e+03   1.3554433e-01
   2.6290000e+03   1.2627137e-01
   2.9540000e+03   1.1523233e-01
   3.3920000e+03   1.0503208e-01
   3.9580000e+03   9.7075513e-02
   4.6290000e+03   9.0428406e-02
   5.4310000e+03   8.3335014e-02
   6.3340000e+03   7.6564096e-02
   7.3750000e+03   7.1229048e-02
   8.5120000e+03   6.6115775e-02
   9.7680000e+03   6.2334863e-02
   1.0820000e+04   6.0974422e-02
   1.1307000e+04   5.8418859e-02
   1.2902000e+04   5.5122591e-02
   1.4763000e+04   5.1259476e-02
   1.7162000e+04   4.7538725e-02
   2.0115000e+04   4.4015611e-02
   2.3583000e+04   4.0885417e-02
   2.7240000e+04   3.7689181e-02
   3.1894000e+04   3.4778992e-02
   3.7348000e+04   3.2200904e-02
   4.3540000e+04   3.0005039e-02
   5.0314000e+04   2.7944330e-02
   5.8323000e+04   2.6022504e-02
   6.6947000e+04   2.4355070e-02
   7.7103000e+04   2.3019497e-02
   8.7249000e+04   2.1766619e-02
   9.8086000e+04   2.0470646e-02
   1.1153900e+05   1.9184747e-02
   1.2677100e+05   1.7904997e-02
   1.4600600e+05   1.6696084e-02
   1.6929300e+05   1.5524870e-02
   1.9538200e+05   1.4466166e-02
   2.2410100e+05   1.3477145e-02
   2.5761100e+05   1.2600079e-02
   2.9450600e+05   1.1801691e-02
   3.3716300e+05   1.1069422e-02
   3.8485100e+05   1.0344530e-02
   4.4003200e+05   9.6551138e-03
   5.0423900e+05   9.0084369e-03
   5.7736500e+05   8.4178626e-03
   6.6194000e+05   7.8739989e-03
   7.5870700e+05   7.3634100e-03
   8.6582200e+05   6.8835193e-03
   9.8849500e+05   6.4454840e-03
   1.1248650e+06   6.0398982e-03


==> figures/compare_orthogonal_2D/unif_L2.dat <==
   1.7920000e+03   2.8127334e-01
   7.1680000e+03   1.5993251e-01
   2.8672000e+04   1.1120163e-01
   1.1468800e+05   7.9702037e-02
   4.5875200e+05   5.9327173e-02
   1.8350080e+06   4.5868994e-02


==> figures/compare_scottzhang/scottzhang_0.01.dat <==
   5.0400000e+02   9.0238557e-01
   5.2000000e+02   8.6605014e-01
   5.2600000e+02   8.5510575e-01
   5.3200000e+02   8.4407975e-01
   5.4200000e+02   8.3464964e-01
   5.5600000e+02   8.2242783e-01
   5.7000000e+02   8.3063786e-01
   5.7600000e+02   8.2280914e-01
   5.9800000e+02   8.5327784e-01
   6.0400000e+02   8.4539755e-01
   6.1800000e+02   8.5892193e-01
   6.2400000e+02   8.5098575e-01
   6.4200000e+02   8.8644452e-01
   6.4800000e+02   8.7871738e-01
   6.5400000e+02   8.7091330e-01
   6.6000000e+02   8.6298716e-01
   6.6600000e+02   8.5496743e-01
   6.7200000e+02   8.4690961e-01
   6.7600000e+02   8.4184306e-01
   6.8000000e+02   8.3674720e-01
   6.8400000e+02   8.3163857e-01
   6.8800000e+02   8.2648175e-01
   6.9200000e+02   8.2129298e-01
   6.9600000e+02   8.1608640e-01
   6.9800000e+02   8.1344939e-01
   7.0000000e+02   8.1080626e-01
   7.0400000e+02   8.0723929e-01
   7.0800000e+02   8.0365756e-01
   7.1200000e+02   8.0006504e-01
   7.1600000e+02   7.9645859e-01
   7.2000000e+02   7.9278471e-01
   7.2400000e+02   7.8914067e-01
   7.2800000e+02   7.8548691e-01
   7.4400000e+02   7.6956214e-01
   7.5600000e+02   7.5741252e-01
   7.7200000e+02   7.4699322e-01
   7.8400000e+02   7.3942161e-01
   8.1200000e+02   7.2110549e-01
   8.3200000e+02   7.1177373e-01
   8.5600000e+02   7.0089788e-01
   8.7600000e+02   6.9102267e-01
   8.8800000e+02   6.8418899e-01
   9.0000000e+02   6.7726021e-01
   9.1200000e+02   6.7035530e-01
   9.2400000e+02   6.6330425e-01
   9.2800000e+02   6.6104324e-01
   9.3200000e+02   6.5877444e-01
   9.3600000e+02   6.5650389e-01
   9.4000000e+02   6.5421934e-01
   9.4400000e+02   6.5192727e-01
   9.4800000e+02   6.4963278e-01
   9.5200000e+02   6.4732124e-01
   9.6000000e+02   6.4425091e-01
   9.6400000e+02   6.4271174e-01
   9.6800000e+02   6.4117082e-01
   9.7200000e+02   6.3962885e-01
   9.7600000e+02   6.3804824e-01
   9.8000000e+02   6.3649809e-01
   9.9600000e+02   6.2961965e-01
   1.0080000e+03   6.2441409e-01
   1.0480000e+03   6.1359621e-01
   1.0640000e+03   6.0894897e-01
   1.1020000e+03   6.0215582e-01
   1.1280000e+03   5.9687015e-01
   1.1460000e+03   5.9272752e-01
   1.1640000e+03   5.8858461e-01
   1.1760000e+03   5.8579231e-01
   1.1920000e+03   5.8408582e-01
   1.2080000e+03   5.7800293e-01
   1.2160000e+03   5.7619887e-01
   1.2240000e+03   5.7438662e-01
   1.2300000e+03   5.7302563e-01
   1.2520000e+03   5.7234510e-01
   1.2640000e+03   5.7232691e-01
   1.2720000e+03   5.7113160e-01
   1.2800000e+03   5.6993809e-01
   1.2880000e+03   5.6872856e-01
   1.3240000e+03   5.6503295e-01
   1.3560000e+03   5.6594986e-01
   1.3880000e+03   5.6015624e-01
   1.4740000e+03   5.6203145e-01
   1.5220000e+03   5.5669870e-01
   1.5440000e+03   5.5401291e-01
   1.5740000e+03   5.4994879e-01
   1.6060000e+03   5.4558835e-01
   1.6300000e+03   5.4221726e-01
   1.6940000e+03   5.3764576e-01
   1.7300000e+03   5.3444480e-01
   1.7820000e+03   5.3274757e-01
   1.8620000e+03   5.3189456e-01
   1.8980000e+03   5.2878384e-01
   1.9340000e+03   5.2522390e-01
   1.9600000e+03   5.2259171e-01
   1.9960000e+03   5.2032889e-01
   2.0300000e+03   5.1828147e-01
   2.0760000e+03   5.1562141e-01
   2.1040000e+03   5.1364292e-01
   2.1680000e+03   5.0917326e-01
   2.2060000e+03   5.0710659e-01
   2.2400000e+03   5.0488444e-01
   2.2560000e+03   5.0355990e-01
   2.2760000e+03   5.0233997e-01
   2.2960000e+03   5.0065098e-01
   2.3260000e+03   4.9837390e-01
   2.3680000e+03   4.9711314e-01
   2.4100000e+03   4.9593496e-01
   2.4560000e+03   4.9352208e-01
   2.4740000e+03   4.9237767e-01
   2.4920000e+03   4.9126556e-01
   2.5320000e+03   4.9110584e-01
   2.5640000e+03   4.9032950e-01
   2.6180000e+03   4.8751198e-01
   2.6720000e+03   4.8698247e-01
   2.7800000e+03   4.8481776e-01
   2.8940000e+03   4.8139878e-01
   2.9160000e+03   4.8007699e-01
   2.9540000e+03   4.7797858e-01
   3.0080000e+03   4.7550840e-01
   3.0620000e+03   4.7435953e-01
   3.1300000e+03   4.7209932e-01
   3.1680000e+03   4.7035614e-01
   3.2080000e+03   4.6755541e-01
   3.3020000e+03   4.6582025e-01
   3.4360000e+03   4.6200055e-01
   3.5420000e+03   4.5910067e-01
   3.6080000e+03   4.5724055e-01
   3.6520000e+03   4.5630757e-01
   3.7340000e+03   4.5336790e-01
   3.7940000e+03   4.5101052e-01
   3.8980000e+03   4.4867424e-01
   4.0140000e+03   4.4572047e-01
   4.1260000e+03   4.4318102e-01
   4.1960000e+03   4.4163131e-01
   4.2680000e+03   4.3988401e-01
   4.3160000e+03   4.3919074e-01
   4.3720000e+03   4.3844311e-01
   4.4260000e+03   4.3764202e-01
   4.4700000e+03   4.3640413e-01
   4.5340000e+03   4.3467145e-01
   4.6200000e+03   4.3419735e-01
   4.6480000e+03   4.3310780e-01
   4.7480000e+03   4.2988324e-01
   4.8120000e+03   4.2749552e-01
   4.8760000e+03   4.2555834e-01
   4.9120000e+03   4.2412067e-01
   4.9800000e+03   4.2124623e-01
   5.0340000e+03   4.1952529e-01
   5.0800000e+03   4.1846996e-01
   5.1560000e+03   4.1694486e-01
   5.2400000e+03   4.1522121e-01
   5.3040000e+03   4.1296066e-01
   5.3880000e+03   4.1163088e-01
   5.5560000e+03   4.0971040e-01
   5.7220000e+03   4.0736310e-01
   5.7840000e+03   4.0529030e-01
   5.8380000e+03   4.0298399e-01
   5.9040000e+03   4.0153181e-01
   5.9800000e+03   4.0008539e-01
   6.0600000e+03   3.9852732e-01
   6.1720000e+03   3.9707745e-01
   6.2580000e+03   3.9509323e-01
   6.3340000e+03   3.9287607e-01
   6.4320000e+03   3.9098031e-01
   6.6180000e+03   3.8898715e-01
   6.7940000e+03   3.8653674e-01
   6.9180000e+03   3.8383878e-01
   7.0200000e+03   3.8278550e-01
   7.1540000e+03   3.8089689e-01
   7.2540000e+03   3.7914740e-01
   7.3440000e+03   3.7739991e-01
   7.4660000e+03   3.7577860e-01
   7.6260000e+03   3.7404806e-01
   7.8640000e+03   3.7229327e-01
   8.0420000e+03   3.7010846e-01
   8.1880000e+03   3.6874792e-01
   8.3020000e+03   3.6817617e-01
   8.5400000e+03   3.6614108e-01
   8.6300000e+03   3.6493085e-01
   8.7480000e+03   3.6262724e-01
   8.9460000e+03   3.6033655e-01
   9.0740000e+03   3.5812149e-01
   9.2520000e+03   3.5647807e-01
   9.4500000e+03   3.5466648e-01
   9.7700000e+03   3.5214534e-01
   9.9440000e+03   3.5081354e-01
   1.0144000e+04   3.4877698e-01
   1.0398000e+04   3.4646367e-01
   1.0564000e+04   3.4496284e-01
   1.0762000e+04   3.4354136e-01
   1.0978000e+04   3.4102446e-01
   1.1166000e+04   3.4106218e-01
   1.1388000e+04   3.3872450e-01
   1.1606000e+04   3.3631127e-01
   1.1812000e+04   3.3443879e-01
   1.1994000e+04   3.3269001e-01
   1.2258000e+04   3.3097982e-01
   1.2598000e+04   3.2971022e-01
   1.2900000e+04   3.2762794e-01
   1.3124000e+04   3.2539716e-01
   1.3276000e+04   3.2371759e-01
   1.3358000e+04   3.2238561e-01
   1.3618000e+04   3.2056214e-01
   1.3914000e+04   3.1870173e-01
   1.4168000e+04   3.1679680e-01
   1.4420000e+04   3.1539851e-01
   1.4740000e+04   3.1365631e-01
   1.4948000e+04   3.1198583e-01
   1.5282000e+04   3.1036143e-01
   1.5568000e+04   3.0892817e-01
   1.5894000e+04   3.0724161e-01
   1.6176000e+04   3.0641127e-01
   1.6434000e+04   3.0523242e-01
   1.6822000e+04   3.0368767e-01
   1.7052000e+04   3.0264131e-01
   1.7348000e+04   3.0139595e-01
   1.7644000e+04   3.0002694e-01
   1.7920000e+04   2.9845998e-01
   1.8140000e+04   2.9736168e-01
   1.8498000e+04   2.9594075e-01
   1.8876000e+04   2.9484737e-01
   1.9334000e+04   2.9373593e-01
   1.9700000e+04   2.9292723e-01
   2.0096000e+04   2.9195841e-01
   2.0434000e+04   2.8952360e-01
   2.0720000e+04   2.8836649e-01
   2.1042000e+04   2.8739925e-01
   2.1408000e+04   2.8625496e-01
   2.1860000e+04   2.8617862e-01
   2.2204000e+04   2.8525666e-01
   2.2546000e+04   2.8436902e-01
   2.2922000e+04   2.8321150e-01
   2.3298000e+04   2.8176601e-01
   2.3690000e+04   2.8039863e-01
   2.4060000e+04   2.7890308e-01
   2.4410000e+04   2.7775237e-01
   2.4912000e+04   2.7620788e-01
   2.5374000e+04   2.7455296e-01
   2.5878000e+04   2.7319968e-01
   2.6312000e+04   2.7214577e-01
   2.6792000e+04   2.7044464e-01
   2.7018000e+04   2.6949983e-01
   2.7464000e+04   2.6806900e-01
   2.7864000e+04   2.6654996e-01
   2.8264000e+04   2.6520781e-01
   2.8764000e+04   2.6380809e-01
   2.9356000e+04   2.6263739e-01
   2.9904000e+04   2.6132404e-01
   3.0490000e+04   2.5986572e-01
   3.1128000e+04   2.5882826e-01
   3.1664000e+04   2.5780179e-01
   3.2170000e+04   2.5691322e-01
   3.2800000e+04   2.5528588e-01
   3.3272000e+04   2.5406774e-01
   3.3932000e+04   2.5271287e-01
   3.4606000e+04   2.5133875e-01
   3.5268000e+04   2.5014252e-01
   3.5882000e+04   2.4887546e-01
   3.6592000e+04   2.4737410e-01
   3.7232000e+04   2.4608877e-01
   3.7906000e+04   2.4487084e-01
   3.8734000e+04   2.4355449e-01
   3.9306000e+04   2.4272429e-01
   3.9950000e+04   2.4122891e-01
   4.0740000e+04   2.3993339e-01
   4.1228000e+04   2.3884712e-01
   4.2010000e+04   2.3725701e-01
   4.2650000e+04   2.3621305e-01
   4.3194000e+04   2.3519321e-01
   4.3968000e+04   2.3321236e-01
   4.4624000e+04   2.3183676e-01
   4.5390000e+04   2.3050240e-01
   4.6014000e+04   2.2908206e-01
   4.6870000e+04   2.2734164e-01
   4.7894000e+04   2.2583379e-01
   4.8614000e+04   2.2456412e-01
   4.9910000e+04   2.2255787e-01
   5.0606000e+04   2.2123271e-01
   5.1334000e+04   2.1958815e-01
   5.2106000e+04   2.1840001e-01
   5.2962000e+04   2.1712941e-01
   5.3666000e+04   2.1625994e-01
   5.4598000e+04   2.1511112e-01
   5.5718000e+04   2.1388176e-01
   5.6818000e+04   2.1272957e-01
   5.7816000e+04   2.1193210e-01
   5.8960000e+04   2.1096948e-01
   6.0076000e+04   2.0977384e-01
   6.1432000e+04   2.0848882e-01
   6.2470000e+04   2.0740495e-01
   6.3706000e+04   2.0622258e-01
   6.4882000e+04   2.0508210e-01
   6.6274000e+04   2.0339313e-01
   6.7604000e+04   2.0222005e-01
   6.8848000e+04   2.0112777e-01
   7.0128000e+04   2.0013438e-01
   7.1352000e+04   1.9931021e-01
   7.2650000e+04   1.9781429e-01
   7.4022000e+04   1.9662499e-01
   7.5236000e+04   1.9560251e-01
   7.6620000e+04   1.9448619e-01
   7.7982000e+04   1.9340606e-01
   7.9368000e+04   1.9229765e-01
   8.0720000e+04   1.9113465e-01
   8.2402000e+04   1.8970941e-01
   8.3972000e+04   1.8843175e-01
   8.5130000e+04   1.8733374e-01
   8.6648000e+04   1.8600147e-01
   8.8234000e+04   1.8512135e-01
   8.9946000e+04   1.8419003e-01
   9.1728000e+04   1.8312274e-01
   9.3726000e+04   1.8181364e-01
   9.5012000e+04   1.8080927e-01
   9.6572000e+04   1.7979859e-01
   9.8324000e+04   1.7878539e-01
   1.0026200e+05   1.7797081e-01
   1.0226000e+05   1.7707207e-01
   1.0412600e+05   1.7625180e-01
   1.0611400e+05   1.7533119e-01
   1.0827600e+05   1.7445134e-01
   1.1020600e+05   1.7360482e-01
   1.1195400e+05   1.7277405e-01
   1.1382800e+05   1.7192885e-01
   1.1617400e+05   1.7095011e-01
   1.1847400e+05   1.7001283e-01
   1.2040800e+05   1.6916422e-01
   1.2255400e+05   1.6827223e-01
   1.2481200e+05   1.6740063e-01
   1.2707800e+05   1.6643673e-01
   1.2951800e+05   1.6529793e-01
   1.3170800e+05   1.6444996e-01
   1.3381000e+05   1.6352238e-01
   1.3619200e+05   1.6272119e-01
   1.3873400e+05   1.6193303e-01
   1.4127200e+05   1.6108345e-01
   1.4376200e+05   1.6022135e-01
   1.4616600e+05   1.5956825e-01
   1.4891400e+05   1.5885889e-01
   1.5140200e+05   1.5810773e-01
   1.5419600e+05   1.5726290e-01
   1.5694800e+05   1.5648641e-01
   1.5951400e+05   1.5564998e-01
   1.6246200e+05   1.5477092e-01
   1.6517600e+05   1.5401806e-01
   1.6807400e+05   1.5337013e-01
   1.7160200e+05   1.5251172e-01
   1.7470800e+05   1.5170337e-01
   1.7753000e+05   1.5094806e-01
   1.8066800e+05   1.5024170e-01
   1.8397000e+05   1.4948887e-01
   1.8723400e+05   1.4873229e-01
   1.9080600e+05   1.4801870e-01
   1.9399600e+05   1.4722524e-01
   1.9799000e+05   1.4640263e-01


==> figures/compare_scottzhang/scottzhang_0.03.dat <==
   5.0400000e+02   9.0238557e-01
   5.2000000e+02   8.6605014e-01
   5.2600000e+02   8.5510575e-01
   5.3200000e+02   8.4407975e-01
   5.5600000e+02   8.4198607e-01
   5.7600000e+02   8.2280914e-01
   6.1200000e+02   8.6673416e-01
   6.2400000e+02   8.5098575e-01
   6.5400000e+02   8.7087911e-01
   6.6600000e+02   8.5495288e-01
   6.7200000e+02   8.4690961e-01
   6.8000000e+02   8.3674720e-01
   6.8800000e+02   8.2648149e-01
   6.9600000e+02   8.1608640e-01
   7.0000000e+02   8.1080626e-01
   7.0800000e+02   8.0365967e-01
   7.1600000e+02   7.9645859e-01
   7.2400000e+02   7.8914412e-01
   7.4400000e+02   7.6956214e-01
   7.5600000e+02   7.5741252e-01
   7.7200000e+02   7.4699322e-01
   8.0000000e+02   7.2874356e-01
   8.1200000e+02   7.2110549e-01
   8.5200000e+02   7.0221604e-01
   8.8800000e+02   6.8428520e-01
   9.1200000e+02   6.7035530e-01
   9.2400000e+02   6.6330425e-01
   9.3600000e+02   6.5650389e-01
   9.4800000e+02   6.4963278e-01
   9.5600000e+02   6.4578896e-01
   9.6800000e+02   6.4117082e-01
   9.8000000e+02   6.3649809e-01
   1.0080000e+03   6.2441409e-01
   1.0640000e+03   6.0894897e-01
   1.1400000e+03   5.9411223e-01
   1.1760000e+03   5.8579231e-01
   1.2080000e+03   5.7800475e-01
   1.2280000e+03   5.7348069e-01
   1.2880000e+03   5.7143547e-01
   1.3200000e+03   5.6932034e-01
   1.3600000e+03   5.6488167e-01
   1.4140000e+03   5.6013875e-01
   1.4780000e+03   5.6139791e-01
   1.5420000e+03   5.5430842e-01
   1.6300000e+03   5.4206853e-01
   1.7820000e+03   5.3260008e-01
   1.9160000e+03   5.2701903e-01
   2.0120000e+03   5.1910876e-01
   2.1160000e+03   5.1261266e-01
   2.2220000e+03   5.0562728e-01
   2.2820000e+03   5.0181695e-01
   2.3740000e+03   4.9671515e-01
   2.4780000e+03   4.9253579e-01
   2.5720000e+03   4.8938931e-01
   2.7600000e+03   4.8541799e-01
   2.9340000e+03   4.7971059e-01
   3.0380000e+03   4.7330986e-01
   3.1600000e+03   4.6980499e-01
   3.3060000e+03   4.6446204e-01
   3.6360000e+03   4.5595939e-01
   3.8920000e+03   4.4913909e-01
   4.1780000e+03   4.4160355e-01
   4.3520000e+03   4.3838173e-01
   4.5380000e+03   4.3493435e-01
   4.7240000e+03   4.3040991e-01
   4.8780000e+03   4.2556918e-01
   5.0440000e+03   4.1909861e-01
   5.2940000e+03   4.1464215e-01
   5.5120000e+03   4.0997828e-01
   5.8240000e+03   4.0468617e-01
   6.0120000e+03   3.9965647e-01
   6.3360000e+03   3.9387076e-01
   6.6280000e+03   3.8872682e-01
   7.0140000e+03   3.8278743e-01
   7.3880000e+03   3.7708963e-01
   7.7980000e+03   3.7230089e-01
   8.1820000e+03   3.6880527e-01
   8.6740000e+03   3.6442414e-01
   9.0940000e+03   3.5782162e-01
   9.8100000e+03   3.5215836e-01
   1.0366000e+04   3.4651478e-01
   1.0856000e+04   3.4262908e-01
   1.1520000e+04   3.3697232e-01
   1.2200000e+04   3.3144593e-01
   1.2950000e+04   3.2652433e-01
   1.3606000e+04   3.2169799e-01
   1.4166000e+04   3.1780199e-01
   1.4846000e+04   3.1332513e-01
   1.5650000e+04   3.0843787e-01
   1.6620000e+04   3.0463040e-01
   1.7478000e+04   3.0148043e-01
   1.8170000e+04   2.9786767e-01
   1.9324000e+04   2.9374168e-01
   2.0332000e+04   2.9142963e-01
   2.1254000e+04   2.8941638e-01
   2.2082000e+04   2.8573317e-01
   2.3168000e+04   2.8252459e-01
   2.4160000e+04   2.7871152e-01
   2.5672000e+04   2.7457359e-01
   2.7180000e+04   2.7063829e-01
   2.7984000e+04   2.6645660e-01
   2.9424000e+04   2.6292351e-01
   3.0878000e+04   2.5954526e-01
   3.2408000e+04   2.5627821e-01
   3.4166000e+04   2.5235251e-01
   3.6112000e+04   2.4848440e-01
   3.7870000e+04   2.4530451e-01
   4.0074000e+04   2.4202638e-01
   4.1752000e+04   2.3875129e-01
   4.3834000e+04   2.3424784e-01
   4.5910000e+04   2.3044916e-01
   4.8442000e+04   2.2569825e-01
   5.0924000e+04   2.2162408e-01
   5.3354000e+04   2.1772048e-01
   5.5642000e+04   2.1411625e-01
   5.8932000e+04   2.1083531e-01
   6.2466000e+04   2.0754005e-01
   6.5614000e+04   2.0441421e-01
   6.9376000e+04   2.0090157e-01
   7.2890000e+04   1.9811357e-01
   7.6700000e+04   1.9479656e-01
   8.0840000e+04   1.9161105e-01
   8.4850000e+04   1.8818931e-01
   8.9212000e+04   1.8518952e-01
   9.3594000e+04   1.8220422e-01
   9.7940000e+04   1.7927520e-01
   1.0335400e+05   1.7660046e-01
   1.0927000e+05   1.7397853e-01
   1.1467800e+05   1.7178910e-01
   1.2051600e+05   1.6939482e-01
   1.2743600e+05   1.6674596e-01
   1.3403200e+05   1.6415204e-01
   1.4071800e+05   1.6168227e-01
   1.4778400e+05   1.5945204e-01
   1.5551800e+05   1.5729702e-01
   1.6334200e+05   1.5485997e-01
   1.7124200e+05   1.5282517e-01
   1.8026400e+05   1.5059998e-01
   1.8954200e+05   1.4842600e-01
   1.9938400e+05   1.4641207e-01


==> figures/compare_scottzhang/scottzhang_0.06.dat <==
   5.0400000e+02   9.0238557e-01
   5.2000000e+02   8.6605014e-01
   5.3200000e+02   8.4407975e-01
   5.7600000e+02   8.2280914e-01
   6.2400000e+02   8.5098575e-01
   6.6600000e+02   8.5497700e-01
   6.7600000e+02   8.4184306e-01
   6.8800000e+02   8.2648175e-01
   6.9800000e+02   8.1344939e-01
   7.1200000e+02   8.0006504e-01
   7.2400000e+02   7.8914067e-01
   7.5600000e+02   7.5741252e-01
   8.1200000e+02   7.2110549e-01
   8.8800000e+02   6.8419755e-01
   9.2400000e+02   6.6330425e-01
   9.4400000e+02   6.5192727e-01
   9.5600000e+02   6.4578896e-01
   9.8000000e+02   6.3649809e-01
   1.0080000e+03   6.2441409e-01
   1.0640000e+03   6.0894897e-01
   1.1840000e+03   5.8490855e-01
   1.2320000e+03   5.7257013e-01
   1.3200000e+03   5.6526668e-01
   1.3880000e+03   5.6015624e-01
   1.4880000e+03   5.5953738e-01
   1.6360000e+03   5.4205707e-01
   1.9220000e+03   5.2640646e-01
   2.1060000e+03   5.1368392e-01
   2.2600000e+03   5.0357957e-01
   2.4220000e+03   4.9519157e-01
   2.5960000e+03   4.8810413e-01
   2.8760000e+03   4.8055230e-01
   3.1620000e+03   4.7013632e-01
   3.6260000e+03   4.5616549e-01
   4.1440000e+03   4.4319761e-01
   4.5840000e+03   4.3346716e-01
   4.8400000e+03   4.2729974e-01
   5.1440000e+03   4.1678842e-01
   5.7460000e+03   4.0682477e-01
   6.1220000e+03   3.9784711e-01
   6.7940000e+03   3.8650942e-01
   7.3920000e+03   3.7876287e-01
   8.1120000e+03   3.6986166e-01
   8.8040000e+03   3.6186689e-01
   9.6840000e+03   3.5287931e-01
   1.0736000e+04   3.4438950e-01
   1.1872000e+04   3.3451783e-01
   1.3214000e+04   3.2448929e-01
   1.4554000e+04   3.1573134e-01
   1.5894000e+04   3.0766100e-01
   1.7248000e+04   3.0208158e-01
   1.8720000e+04   2.9585009e-01
   2.0704000e+04   2.9122921e-01
   2.2530000e+04   2.8480983e-01
   2.4446000e+04   2.7793803e-01
   2.7150000e+04   2.7083280e-01
   2.9740000e+04   2.6268180e-01
   3.2864000e+04   2.5571339e-01
   3.5642000e+04   2.4940165e-01
   3.9200000e+04   2.4438267e-01
   4.2548000e+04   2.3808284e-01
   4.6162000e+04   2.3112061e-01
   5.0676000e+04   2.2345143e-01
   5.5226000e+04   2.1666953e-01
   6.0750000e+04   2.1028819e-01
   6.6398000e+04   2.0441446e-01
   7.2766000e+04   1.9850329e-01
   7.9580000e+04   1.9263766e-01
   8.6948000e+04   1.8690554e-01
   9.5708000e+04   1.8137997e-01
   1.0475200e+05   1.7619489e-01
   1.1495200e+05   1.7179288e-01
   1.2643200e+05   1.6761328e-01
   1.3874800e+05   1.6300743e-01
   1.5045200e+05   1.5897950e-01
   1.6514200e+05   1.5470231e-01
   1.8054400e+05   1.5084984e-01
   1.9767600e+05   1.4692164e-01


==> figures/compare_scottzhang/scottzhang_0.11.dat <==
   5.0400000e+02   9.0238557e-01
   5.2000000e+02   8.6605014e-01
   5.3200000e+02   8.4407975e-01
   6.1800000e+02   8.5892193e-01
   6.7200000e+02   8.4690961e-01
   6.9200000e+02   8.2129298e-01
   7.0400000e+02   8.0724049e-01
   7.2800000e+02   7.8548691e-01
   7.5600000e+02   7.5741252e-01
   8.1200000e+02   7.2110549e-01
   9.2400000e+02   6.6330425e-01
   9.5200000e+02   6.4732124e-01
   1.0080000e+03   6.2441409e-01
   1.0640000e+03   6.0894897e-01
   1.1840000e+03   5.8490855e-01
   1.2760000e+03   5.7037437e-01
   1.4040000e+03   5.6262394e-01
   1.6220000e+03   5.4353040e-01
   1.9720000e+03   5.2198450e-01
   2.2680000e+03   5.0181709e-01
   2.5240000e+03   4.9167376e-01
   3.0680000e+03   4.7386277e-01
   3.6660000e+03   4.5534402e-01
   4.3880000e+03   4.3641895e-01
   4.9460000e+03   4.2299320e-01
   5.6980000e+03   4.0752777e-01
   6.3580000e+03   3.9328045e-01
   7.3100000e+03   3.7956756e-01
   8.6660000e+03   3.6360310e-01
   1.0360000e+04   3.4717897e-01
   1.2010000e+04   3.3427846e-01
   1.4036000e+04   3.1952021e-01
   1.6142000e+04   3.0720764e-01
   1.8440000e+04   2.9739394e-01
   2.1556000e+04   2.8889596e-01
   2.4756000e+04   2.7859224e-01
   2.8554000e+04   2.6736801e-01
   3.2974000e+04   2.5535877e-01
   3.8618000e+04   2.4563229e-01
   4.4256000e+04   2.3504614e-01
   5.1198000e+04   2.2350917e-01
   5.8946000e+04   2.1320430e-01
   6.8630000e+04   2.0242961e-01
   7.9648000e+04   1.9290502e-01
   9.2474000e+04   1.8395207e-01
   1.0736000e+05   1.7541439e-01
   1.2564800e+05   1.6816478e-01
   1.4582200e+05   1.6097737e-01
   1.6699000e+05   1.5460932e-01
   1.9170000e+05   1.4879430e-01


==> figures/compare_scottzhang/scottzhang_0.12.dat <==
   5.0400000e+02   9.0238557e-01
   5.2000000e+02   8.6605014e-01
   5.5400000e+02   8.7087747e-01
   6.2400000e+02   8.5098575e-01
   6.8000000e+02   8.3676558e-01
   7.0000000e+02   8.1080626e-01
   7.2800000e+02   7.8548691e-01
   7.5600000e+02   7.5741252e-01
   8.1200000e+02   7.2110549e-01
   9.2400000e+02   6.6330425e-01
   9.5200000e+02   6.4732124e-01
   1.0080000e+03   6.2441409e-01
   1.0920000e+03   6.0397879e-01
   1.1920000e+03   5.8408582e-01
   1.3000000e+03   5.6963843e-01
   1.4360000e+03   5.6530308e-01
   1.6040000e+03   5.4255105e-01
   2.0140000e+03   5.1893038e-01
   2.3040000e+03   4.9967742e-01
   2.6700000e+03   4.8468454e-01
   3.1940000e+03   4.6750351e-01
   3.9600000e+03   4.4810258e-01
   4.7520000e+03   4.2883633e-01
   5.3560000e+03   4.1150778e-01
   6.2960000e+03   3.9495760e-01
   7.3040000e+03   3.7977915e-01
   8.7500000e+03   3.6269849e-01
   1.0684000e+04   3.4433764e-01
   1.2678000e+04   3.3041731e-01
   1.5062000e+04   3.1319570e-01
   1.7556000e+04   3.0105987e-01
   2.0976000e+04   2.9069345e-01
   2.4326000e+04   2.7955518e-01
   2.8534000e+04   2.6673551e-01
   3.3782000e+04   2.5372555e-01
   4.0074000e+04   2.4356809e-01
   4.6174000e+04   2.3255462e-01
   5.4470000e+04   2.1920006e-01
   6.3804000e+04   2.0799759e-01
   7.5496000e+04   1.9669764e-01
   8.8380000e+04   1.8685323e-01
   1.0441000e+05   1.7745822e-01
   1.2254400e+05   1.6947466e-01
   1.4503000e+05   1.6164869e-01
   1.6850200e+05   1.5424866e-01
   1.9689800e+05   1.4760789e-01


==> figures/compare_scottzhang/scottzhang_0.20.dat <==
   5.0400000e+02   9.0238557e-01
   5.2600000e+02   8.5510575e-01
   6.2400000e+02   8.5098575e-01
   6.8800000e+02   8.2649898e-01
   7.1200000e+02   8.0006464e-01
   7.5600000e+02   7.5741252e-01
   8.1200000e+02   7.2110549e-01
   9.2400000e+02   6.6330425e-01
   9.6000000e+02   6.4425091e-01
   1.0640000e+03   6.0894897e-01
   1.2280000e+03   5.7620174e-01
   1.3640000e+03   5.6606644e-01
   1.6440000e+03   5.4254536e-01
   2.1540000e+03   5.0988621e-01
   2.5460000e+03   4.9023590e-01
   3.2240000e+03   4.6834912e-01
   4.4280000e+03   4.3489132e-01
   5.3760000e+03   4.1141757e-01
   6.7740000e+03   3.8715435e-01
   8.6360000e+03   3.6337834e-01
   1.0966000e+04   3.4229941e-01
   1.4096000e+04   3.1991148e-01
   1.7778000e+04   3.0102408e-01
   2.2502000e+04   2.8549539e-01
   2.8470000e+04   2.6876845e-01
   3.5494000e+04   2.5136151e-01
   4.4630000e+04   2.3485891e-01
   5.6390000e+04   2.1750988e-01
   7.1362000e+04   2.0112988e-01
   9.1158000e+04   1.8577206e-01
   1.1493800e+05   1.7272022e-01
   1.4653600e+05   1.6167924e-01
   1.8378600e+05   1.5098749e-01


==> figures/compare_scottzhang/scottzhang_0.25.dat <==
   5.0400000e+02   9.0238557e-01
   5.3200000e+02   8.4407975e-01
   6.4800000e+02   8.7871218e-01
   6.8800000e+02   8.2649898e-01
   7.2400000e+02   7.8914412e-01
   8.1200000e+02   7.2110549e-01
   9.2400000e+02   6.6330425e-01
   9.7600000e+02   6.3804824e-01
   1.0640000e+03   6.0894897e-01
   1.2640000e+03   5.7463247e-01
   1.5040000e+03   5.6293914e-01
   1.9440000e+03   5.2526682e-01
   2.4540000e+03   4.9526165e-01
   3.2740000e+03   4.6839680e-01
   4.4620000e+03   4.3707485e-01
   5.7480000e+03   4.0752964e-01
   7.2300000e+03   3.8066967e-01
   9.8320000e+03   3.5356879e-01
   1.2972000e+04   3.2732215e-01
   1.7104000e+04   3.0397588e-01
   2.2490000e+04   2.8593392e-01
   2.9728000e+04   2.6609922e-01
   3.8636000e+04   2.4604429e-01
   4.9802000e+04   2.2776614e-01
   6.5878000e+04   2.0687848e-01
   8.7436000e+04   1.8828199e-01
   1.1587600e+05   1.7302534e-01
   1.5352600e+05   1.5955318e-01
   1.9928400e+05   1.4792649e-01


==> figures/compare_scottzhang/scottzhang_0.33.dat <==
   5.0400000e+02   9.0238557e-01
   5.3200000e+02   8.4407975e-01
   6.4800000e+02   8.7871218e-01
   6.9200000e+02   8.2128477e-01
   7.5600000e+02   7.5741252e-01
   9.1800000e+02   6.6683924e-01
   1.0060000e+03   6.3064349e-01
   1.1760000e+03   5.9326751e-01
   1.4020000e+03   5.7543923e-01
   1.9220000e+03   5.3155569e-01
   2.4900000e+03   4.9935378e-01
   3.6660000e+03   4.6324513e-01
   4.9000000e+03   4.2714374e-01
   6.5920000e+03   3.9340605e-01
   9.4140000e+03   3.6060143e-01
   1.3158000e+04   3.2774415e-01
   1.8426000e+04   3.0103168e-01
   2.6120000e+04   2.7741566e-01
   3.6256000e+04   2.5162726e-01
   5.0826000e+04   2.2818644e-01
   7.1498000e+04   2.0335118e-01
   1.0158600e+05   1.8090524e-01
   1.4211600e+05   1.6401463e-01
   1.9755600e+05   1.4896124e-01


==> figures/compare_scottzhang/scottzhang_0.50.dat <==
   5.0400000e+02   9.0238557e-01
   5.3600000e+02   8.4221362e-01
   6.4800000e+02   8.7871218e-01
   7.1600000e+02   7.9990478e-01
   8.1200000e+02   7.2110549e-01
   9.2400000e+02   6.6330425e-01
   1.1400000e+03   6.2199467e-01
   1.6360000e+03   5.7395329e-01
   2.3200000e+03   5.2414740e-01
   4.0360000e+03   4.6988000e-01
   5.9560000e+03   4.2165422e-01
   9.3560000e+03   3.7464209e-01
   1.4900000e+04   3.3185449e-01
   2.2458000e+04   2.9876748e-01
   3.4914000e+04   2.6298921e-01
   5.3188000e+04   2.3279520e-01
   8.4354000e+04   1.9969653e-01
   1.2959800e+05   1.7487822e-01


==> figures/compare_scottzhang/scottzhang_0.80.dat <==
   5.0400000e+02   9.0238557e-01
   5.8800000e+02   9.5254212e-01
   7.2400000e+02   8.4043881e-01
   1.1240000e+03   7.5359905e-01
   1.9040000e+03   6.6364829e-01
   3.6260000e+03   5.7735013e-01
   5.6000000e+03   5.0576059e-01
   1.0266000e+04   4.3717223e-01
   1.8334000e+04   3.7842683e-01
   3.1078000e+04   3.2721194e-01
   5.6232000e+04   2.7801727e-01
   9.8872000e+04   2.3681464e-01
   1.6726800e+05   2.0205338e-01


==> figures/compare_scottzhang/scottzhang_1.00.dat <==
   5.0400000e+02   9.0238557e-01
   1.0080000e+03   9.3730525e-01
   2.0160000e+03   8.0527121e-01
   4.0320000e+03   6.9879867e-01
   8.0640000e+03   5.9745887e-01
   1.6128000e+04   5.1890780e-01
   3.2256000e+04   4.4025174e-01
   6.4512000e+04   3.7256831e-01
   1.2902400e+05   3.2626602e-01


==> figures/compare_scottzhang_2D/025_SZ.dat <==
   1.7920000e+03   2.9633051e-01
   1.8060000e+03   2.3493032e-01
   1.8530000e+03   2.0081999e-01
   1.9100000e+03   1.8087486e-01
   2.0330000e+03   1.5826922e-01
   2.2530000e+03   1.3823577e-01
   2.6130000e+03   1.2025759e-01
   3.2590000e+03   1.0363165e-01
   4.2540000e+03   8.9369098e-02
   5.6920000e+03   7.6732560e-02
   7.5680000e+03   6.5938084e-02
   9.8640000e+03   5.7251518e-02
   1.2900000e+04   4.9786288e-02
   1.7028000e+04   4.3275493e-02
   2.2493000e+04   3.7726626e-02
   2.9607000e+04   3.2979504e-02
   3.9023000e+04   2.8778675e-02
   5.1065000e+04   2.5146586e-02
   6.6676000e+04   2.1949453e-02
   8.7238000e+04   1.9174653e-02
   1.1390300e+05   1.6774175e-02
   1.4902900e+05   1.4677574e-02
   1.9349700e+05   1.2867776e-02
   2.5074400e+05   1.1283571e-02
   3.2619900e+05   9.8794865e-03
   4.2526100e+05   8.6490591e-03
   5.5192600e+05   7.5895585e-03
   7.1452600e+05   6.6672137e-03
   9.2352900e+05   5.8608556e-03
   1.1918490e+06   5.1525704e-03


==> figures/compare_scottzhang_2D/116_SZ.dat <==
   1.7920000e+03   2.9633051e-01
   1.7990000e+03   2.7212599e-01
   1.8060000e+03   2.3493032e-01
   1.8170000e+03   2.2622817e-01
   1.8280000e+03   2.2144299e-01
   1.8510000e+03   2.1056678e-01
   1.8910000e+03   1.9274807e-01
   1.9300000e+03   1.7913744e-01
   1.9890000e+03   1.6713575e-01
   2.0470000e+03   1.5809671e-01
   2.1100000e+03   1.5008583e-01
   2.2160000e+03   1.4279924e-01
   2.3460000e+03   1.3427095e-01
   2.4780000e+03   1.2751749e-01
   2.6420000e+03   1.2032727e-01
   2.8300000e+03   1.1493815e-01
   3.0650000e+03   1.0847307e-01
   3.3530000e+03   1.0257571e-01
   3.6580000e+03   9.6991536e-02
   4.0630000e+03   9.1363681e-02
   4.5350000e+03   8.6352662e-02
   5.0360000e+03   8.1369283e-02
   5.6260000e+03   7.6664745e-02
   6.2740000e+03   7.2350376e-02
   7.0350000e+03   6.8150860e-02
   7.8190000e+03   6.4338264e-02
   8.6620000e+03   6.0834747e-02
   9.5970000e+03   5.7669687e-02
   1.0601000e+04   5.4669754e-02
   1.1761000e+04   5.1812394e-02
   1.3023000e+04   4.9259981e-02
   1.4355000e+04   4.6878117e-02
   1.5865000e+04   4.4616714e-02
   1.7598000e+04   4.2367493e-02
   1.9490000e+04   4.0302555e-02
   2.1537000e+04   3.8357656e-02
   2.3917000e+04   3.6416599e-02
   2.6501000e+04   3.4603335e-02
   2.9403000e+04   3.2845591e-02
   3.2595000e+04   3.1216581e-02
   3.6110000e+04   2.9688393e-02
   4.0011000e+04   2.8218377e-02
   4.4256000e+04   2.6847421e-02
   4.8982000e+04   2.5527106e-02
   5.4002000e+04   2.4318455e-02
   5.9368000e+04   2.3181982e-02
   6.5523000e+04   2.2052872e-02
   7.2511000e+04   2.0960443e-02
   8.0171000e+04   1.9932136e-02
   8.8510000e+04   1.8970007e-02
   9.7845000e+04   1.8036899e-02
   1.0798000e+05   1.7171089e-02
   1.1909900e+05   1.6346198e-02
   1.3150500e+05   1.5553246e-02
   1.4498000e+05   1.4818725e-02
   1.5986400e+05   1.4113288e-02
   1.7590300e+05   1.3457327e-02
   1.9379400e+05   1.2827603e-02
   2.1334400e+05   1.2227942e-02
   2.3357900e+05   1.1685691e-02
   2.5703300e+05   1.1132918e-02
   2.8294000e+05   1.0605120e-02
   3.1115900e+05   1.0111081e-02
   3.4271100e+05   9.6314151e-03
   3.7709000e+05   9.1768209e-03
   4.1502500e+05   8.7421241e-03
   4.5586900e+05   8.3378537e-03
   5.0115600e+05   7.9494819e-03
   5.5102300e+05   7.5814386e-03
   6.0617800e+05   7.2291530e-03
   6.6606000e+05   6.8966200e-03
   7.3114500e+05   6.5852331e-03
   8.0268700e+05   6.2886457e-03
   8.7920800e+05   6.0108418e-03
   9.6104200e+05   5.7470792e-03
   1.0544080e+06   5.4834940e-03


==> figures/compare_scottzhang_2D/18_SZ.dat <==
   1.7920000e+03   2.9633051e-01
   1.7990000e+03   2.7212599e-01
   1.8060000e+03   2.3493032e-01
   1.8310000e+03   2.1615344e-01
   1.8540000e+03   2.0098357e-01
   1.8920000e+03   1.8819258e-01
   1.9350000e+03   1.7661421e-01
   2.0120000e+03   1.6300851e-01
   2.1110000e+03   1.5037975e-01
   2.2640000e+03   1.3835190e-01
   2.4730000e+03   1.2697446e-01
   2.7640000e+03   1.1566791e-01
   3.1620000e+03   1.0608858e-01
   3.6690000e+03   9.7181197e-02
   4.3400000e+03   8.8227455e-02
   5.2010000e+03   8.0100957e-02
   6.1840000e+03   7.2866646e-02
   7.4190000e+03   6.5989941e-02
   8.7860000e+03   6.0139538e-02
   1.0508000e+04   5.4652210e-02
   1.2578000e+04   4.9833383e-02
   1.4919000e+04   4.5771490e-02
   1.7855000e+04   4.1828078e-02
   2.1202000e+04   3.8416469e-02
   2.5399000e+04   3.5113739e-02
   3.0411000e+04   3.2115440e-02
   3.6244000e+04   2.9415479e-02
   4.3037000e+04   2.7005938e-02
   5.1171000e+04   2.4798138e-02
   6.0482000e+04   2.2816618e-02
   7.1766000e+04   2.0946410e-02
   8.5028000e+04   1.9236636e-02
   1.0062000e+05   1.7666615e-02
   1.1862300e+05   1.6265606e-02
   1.3976000e+05   1.4982531e-02
   1.6483000e+05   1.3794815e-02
   1.9431600e+05   1.2710888e-02
   2.2811900e+05   1.1741767e-02
   2.6798200e+05   1.0825872e-02
   3.1503200e+05   9.9793984e-03
   3.7020800e+05   9.1991021e-03
   4.3365700e+05   8.4936406e-03
   5.0784000e+05   7.8453464e-03
   5.9422000e+05   7.2535150e-03
   6.9497700e+05   6.7074099e-03
   8.1270500e+05   6.2057406e-03
   9.4581300e+05   5.7519369e-03
   1.1035560e+06   5.3209641e-03


==> figures/compare_scottzhang_2D/unif_SZ.dat <==
   1.7920000e+03   2.9633051e-01
   7.1680000e+03   1.6648297e-01
   2.8672000e+04   1.1396269e-01
   1.1468800e+05   8.0185133e-02
   4.5875200e+05   5.8641451e-02
   1.8350080e+06   4.4752693e-02


==> figures/compare_sep/L2_0.01_dirichlet.dat <==
   5.0400000e+02   2.0152908e-02
   5.2000000e+02   2.0152908e-02
   5.2600000e+02   2.0152908e-02
   5.3200000e+02   2.0152908e-02
   5.4600000e+02   2.0152908e-02
   5.5600000e+02   2.0152908e-02
   5.6200000e+02   2.0152908e-02
   5.7600000e+02   2.0152908e-02
   5.9800000e+02   2.0152908e-02
   6.0400000e+02   2.0152908e-02
   6.1800000e+02   2.0152908e-02
   6.2400000e+02   2.0152908e-02
   6.4200000e+02   2.0152908e-02
   6.4800000e+02   2.0152908e-02
   6.5400000e+02   2.0152908e-02
   6.6000000e+02   2.0152908e-02
   6.6600000e+02   2.0152908e-02
   6.7200000e+02   2.0152908e-02
   6.7600000e+02   2.0152908e-02
   6.8000000e+02   2.0152908e-02
   6.8400000e+02   2.0152908e-02
   6.8800000e+02   2.0152908e-02
   6.9200000e+02   2.0152908e-02
   6.9600000e+02   2.0152908e-02
   6.9800000e+02   2.0152908e-02
   7.0000000e+02   2.0152908e-02
   7.0400000e+02   2.0152908e-02
   7.0800000e+02   2.0152908e-02
   7.1200000e+02   2.0152908e-02
   7.1600000e+02   2.0152908e-02
   7.2000000e+02   2.0152908e-02
   7.2400000e+02   2.0152908e-02
   7.2800000e+02   2.0152908e-02
   7.4400000e+02   2.0152908e-02
   7.5600000e+02   2.0152908e-02
   7.7200000e+02   2.0152908e-02
   7.8400000e+02   2.0152908e-02
   8.1200000e+02   2.0152908e-02
   8.4000000e+02   2.0152908e-02
   8.6400000e+02   2.0152908e-02
   8.7600000e+02   2.0152908e-02
   8.8800000e+02   2.0152908e-02
   9.0000000e+02   2.0152908e-02
   9.1200000e+02   2.0152908e-02
   9.2400000e+02   2.0152908e-02
   9.2800000e+02   2.0152908e-02
   9.3200000e+02   2.0152908e-02
   9.3600000e+02   2.0152908e-02
   9.4000000e+02   2.0152908e-02
   9.4400000e+02   2.0152908e-02
   9.4800000e+02   2.0152908e-02
   9.5200000e+02   2.0152908e-02
   9.5600000e+02   2.0152908e-02
   9.6000000e+02   2.0152908e-02
   9.6400000e+02   2.0152908e-02
   9.6800000e+02   2.0152908e-02
   9.7200000e+02   2.0152908e-02
   9.7600000e+02   2.0152908e-02
   9.8000000e+02   2.0152908e-02
   9.9200000e+02   2.0152908e-02
   1.0080000e+03   2.0152908e-02
   1.0240000e+03   2.0152908e-02
   1.0360000e+03   2.0152908e-02
   1.0640000e+03   2.0152908e-02
   1.0980000e+03   2.0152908e-02
   1.1280000e+03   2.0152908e-02
   1.1460000e+03   2.0152908e-02
   1.1640000e+03   2.0152908e-02
   1.1760000e+03   2.0152908e-02
   1.1920000e+03   2.0152908e-02
   1.2000000e+03   2.0152908e-02
   1.2080000e+03   2.0152908e-02
   1.2160000e+03   2.0152908e-02
   1.2320000e+03   2.0152908e-02
   1.2520000e+03   2.0152908e-02
   1.2600000e+03   2.0152908e-02
   1.2680000e+03   2.0152908e-02
   1.2760000e+03   2.0152908e-02
   1.2920000e+03   1.9996492e-02
   1.3240000e+03   1.9996492e-02
   1.3520000e+03   1.9996492e-02
   1.3800000e+03   1.9996492e-02
   1.4220000e+03   1.4254000e-02
   1.4660000e+03   1.4254000e-02
   1.5020000e+03   1.4254000e-02
   1.5300000e+03   1.4254000e-02
   1.5520000e+03   1.4254000e-02
   1.5840000e+03   1.4254000e-02
   1.6100000e+03   1.4254000e-02
   1.6560000e+03   1.4254000e-02
   1.7000000e+03   1.4254000e-02
   1.7360000e+03   1.4254000e-02
   1.8020000e+03   1.4254000e-02
   1.8540000e+03   1.4254000e-02
   1.8980000e+03   1.4254000e-02
   1.9340000e+03   1.4254000e-02
   1.9600000e+03   1.4254000e-02
   1.9900000e+03   1.4254000e-02
   2.0240000e+03   1.4254000e-02
   2.0700000e+03   1.4254000e-02
   2.1000000e+03   1.4254000e-02
   2.1640000e+03   1.4254000e-02
   2.2040000e+03   1.4254000e-02
   2.2380000e+03   1.4254000e-02
   2.2540000e+03   1.4254000e-02
   2.2740000e+03   1.4254000e-02
   2.2940000e+03   1.4254000e-02
   2.3540000e+03   1.4254000e-02
   2.3980000e+03   1.4031982e-02
   2.4500000e+03   1.2914980e-02
   2.4680000e+03   1.2914980e-02
   2.4860000e+03   1.2914980e-02
   2.5260000e+03   1.2914980e-02
   2.5700000e+03   1.2914980e-02
   2.6240000e+03   1.2312152e-02
   2.6700000e+03   1.1794923e-02
   2.7380000e+03   1.1794923e-02
   2.8460000e+03   1.1794923e-02
   2.9340000e+03   1.1321560e-02
   2.9860000e+03   1.1321560e-02
   3.0400000e+03   1.1321560e-02
   3.0940000e+03   1.1321560e-02
   3.1440000e+03   1.1321560e-02
   3.1720000e+03   1.1321560e-02
   3.2140000e+03   1.1321560e-02
   3.3200000e+03   1.1321560e-02
   3.4620000e+03   1.1160113e-02
   3.5360000e+03   1.0756804e-02
   3.6020000e+03   1.0756804e-02
   3.6700000e+03   1.0397357e-02
   3.7440000e+03   1.0025030e-02
   3.8040000e+03   1.0025030e-02
   3.8960000e+03   1.0025030e-02
   3.9640000e+03   1.0025030e-02
   4.1260000e+03   1.0025030e-02
   4.1900000e+03   1.0025030e-02
   4.2520000e+03   9.9353692e-03
   4.3020000e+03   9.9353692e-03
   4.3640000e+03   9.8902338e-03
   4.4180000e+03   9.8448915e-03
   4.4820000e+03   9.8448915e-03
   4.5560000e+03   9.8448915e-03
   4.6140000e+03   9.8448915e-03
   4.6480000e+03   9.8448915e-03
   4.7660000e+03   9.8448915e-03
   4.8100000e+03   9.8448915e-03
   4.8720000e+03   9.8448915e-03
   4.9240000e+03   9.8448915e-03
   4.9880000e+03   9.8448915e-03
   5.0440000e+03   9.5629827e-03
   5.0800000e+03   9.5629827e-03
   5.1680000e+03   9.5629827e-03
   5.2580000e+03   9.5629827e-03
   5.3320000e+03   9.2725070e-03
   5.4200000e+03   9.2725070e-03
   5.5980000e+03   9.2725070e-03
   5.7120000e+03   9.2725070e-03
   5.7860000e+03   9.2725070e-03
   5.8500000e+03   9.2725070e-03
   5.9380000e+03   9.2725070e-03
   5.9920000e+03   9.2725070e-03
   6.0760000e+03   9.2725070e-03
   6.2140000e+03   9.2725070e-03
   6.3060000e+03   9.2725070e-03
   6.3720000e+03   9.2725070e-03
   6.5400000e+03   9.2725070e-03
   6.7240000e+03   9.2725070e-03
   6.8720000e+03   9.2725070e-03
   6.9720000e+03   8.7290437e-03
   7.0680000e+03   8.7290437e-03
   7.2280000e+03   8.7290437e-03
   7.3280000e+03   8.7290437e-03
   7.4160000e+03   8.7290437e-03
   7.5880000e+03   8.7290437e-03
   7.8380000e+03   8.7290437e-03
   8.0160000e+03   8.7290437e-03
   8.1460000e+03   8.7290437e-03
   8.2460000e+03   8.7290437e-03
   8.4860000e+03   8.3548243e-03
   8.5880000e+03   8.3548243e-03
   8.6800000e+03   8.1455636e-03
   8.8800000e+03   8.1455636e-03
   9.0320000e+03   8.1455636e-03
   9.1600000e+03   8.1455636e-03
   9.3720000e+03   7.8031448e-03
   9.6000000e+03   7.8031448e-03
   9.7660000e+03   7.8031448e-03
   9.9580000e+03   7.8031448e-03
   1.0390000e+04   7.8031448e-03
   1.0524000e+04   7.8031448e-03
   1.0696000e+04   7.8031448e-03
   1.0910000e+04   7.5786665e-03
   1.1058000e+04   7.1444434e-03
   1.1326000e+04   7.1444434e-03
   1.1544000e+04   6.4706905e-03
   1.1758000e+04   6.1066254e-03
   1.1962000e+04   6.1066254e-03
   1.2192000e+04   5.7194327e-03
   1.2444000e+04   5.7194327e-03
   1.2740000e+04   5.7194327e-03
   1.3064000e+04   5.7194327e-03
   1.3258000e+04   5.7194327e-03
   1.3368000e+04   5.7194327e-03
   1.3440000e+04   5.7194327e-03
   1.3708000e+04   5.7194327e-03
   1.4006000e+04   5.5808997e-03
   1.4248000e+04   5.5808997e-03
   1.4526000e+04   5.5808997e-03
   1.4824000e+04   5.5808997e-03
   1.5074000e+04   5.5808997e-03
   1.5426000e+04   5.4469926e-03
   1.5740000e+04   5.4469926e-03
   1.5998000e+04   5.4654785e-03
   1.6320000e+04   5.4654785e-03
   1.6612000e+04   5.4654785e-03
   1.6950000e+04   5.4654785e-03
   1.7210000e+04   5.4654785e-03
   1.7514000e+04   5.4270526e-03
   1.7800000e+04   5.4270526e-03
   1.7970000e+04   5.4270526e-03
   1.8338000e+04   5.4086135e-03
   1.8624000e+04   5.4086135e-03
   1.9012000e+04   5.0538105e-03
   1.9384000e+04   5.0538105e-03
   1.9912000e+04   5.0538105e-03
   2.0220000e+04   5.0538105e-03
   2.0546000e+04   5.0538105e-03
   2.0744000e+04   5.0538105e-03
   2.1112000e+04   5.0538105e-03
   2.1574000e+04   5.0430520e-03
   2.1994000e+04   4.7792853e-03
   2.2322000e+04   4.7352945e-03
   2.2654000e+04   4.7352945e-03
   2.2990000e+04   4.7352945e-03
   2.3344000e+04   4.7352945e-03
   2.3726000e+04   4.6599577e-03
   2.4086000e+04   4.5930632e-03
   2.4478000e+04   4.5930632e-03
   2.4870000e+04   4.5930632e-03
   2.5398000e+04   4.5930632e-03
   2.5906000e+04   4.5667528e-03
   2.6350000e+04   4.4741414e-03
   2.6806000e+04   4.4741414e-03
   2.7006000e+04   4.4741414e-03
   2.7476000e+04   4.3761708e-03
   2.7880000e+04   4.3761708e-03
   2.8350000e+04   4.3761708e-03
   2.8838000e+04   4.2517718e-03
   2.9432000e+04   4.2517718e-03
   2.9928000e+04   4.0463815e-03
   3.0530000e+04   4.0463815e-03
   3.1176000e+04   3.9871956e-03
   3.1688000e+04   3.9871956e-03
   3.2174000e+04   3.9871956e-03
   3.2716000e+04   3.9871956e-03
   3.3450000e+04   3.8961777e-03
   3.4140000e+04   3.8251787e-03
   3.4654000e+04   3.7935463e-03
   3.5336000e+04   3.7935463e-03
   3.5928000e+04   3.7514839e-03
   3.6696000e+04   3.7514839e-03
   3.7330000e+04   3.7514839e-03
   3.8018000e+04   3.7514839e-03
   3.8836000e+04   3.7315990e-03
   3.9356000e+04   3.7315990e-03
   3.9998000e+04   3.6775896e-03
   4.0796000e+04   3.6775896e-03
   4.1404000e+04   3.6775896e-03
   4.2098000e+04   3.6775896e-03
   4.2708000e+04   3.6343900e-03
   4.3378000e+04   3.6144577e-03
   4.4068000e+04   3.6144577e-03
   4.4722000e+04   3.5902013e-03
   4.5444000e+04   3.5902013e-03
   4.6096000e+04   3.5902013e-03
   4.6958000e+04   3.5576249e-03
   4.7936000e+04   3.5576249e-03
   4.8644000e+04   3.5576249e-03
   4.9908000e+04   3.5576249e-03
   5.0608000e+04   3.5329784e-03
   5.1360000e+04   3.5329784e-03
   5.2036000e+04   3.5329784e-03
   5.2926000e+04   3.5329784e-03
   5.3652000e+04   3.5329784e-03
   5.4676000e+04   3.4563820e-03
   5.5760000e+04   3.4444778e-03
   5.6954000e+04   3.4444778e-03
   5.7988000e+04   3.4444778e-03
   5.9052000e+04   3.3389862e-03
   6.0112000e+04   3.2300511e-03
   6.1468000e+04   3.2300511e-03
   6.2508000e+04   3.2300511e-03
   6.3698000e+04   3.2300511e-03
   6.4988000e+04   3.2300511e-03
   6.6356000e+04   3.2300511e-03
   6.7896000e+04   3.2125455e-03
   6.8960000e+04   3.2125455e-03
   7.0312000e+04   3.1749976e-03
   7.1452000e+04   3.1611552e-03
   7.2746000e+04   3.0856854e-03
   7.4032000e+04   3.0856854e-03
   7.5298000e+04   3.0856854e-03
   7.6742000e+04   2.9300529e-03
   7.8056000e+04   2.5478038e-03
   7.9486000e+04   2.5478038e-03
   8.0912000e+04   2.5478038e-03
   8.2682000e+04   2.5478038e-03
   8.4146000e+04   2.5478038e-03
   8.5340000e+04   2.4949852e-03
   8.6822000e+04   2.4640170e-03
   8.8376000e+04   2.4261304e-03
   9.0002000e+04   2.3961759e-03
   9.1750000e+04   2.3961759e-03
   9.3720000e+04   2.3792352e-03
   9.5082000e+04   2.3792352e-03
   9.6630000e+04   2.3420814e-03
   9.8370000e+04   2.2741498e-03
   1.0032400e+05   2.2678790e-03
   1.0233200e+05   2.2250113e-03
   1.0414800e+05   2.2137750e-03
   1.0626400e+05   2.2073328e-03
   1.0843000e+05   2.2073328e-03
   1.1037800e+05   2.2073328e-03
   1.1219000e+05   2.2073328e-03
   1.1409400e+05   2.1569974e-03
   1.1657200e+05   2.1569974e-03
   1.1876800e+05   2.1569974e-03
   1.2101800e+05   2.1590508e-03
   1.2319200e+05   2.1590508e-03
   1.2538200e+05   2.1590508e-03
   1.2778600e+05   2.1069009e-03
   1.2997200e+05   2.0607186e-03
   1.3215800e+05   2.0470280e-03
   1.3429000e+05   2.0470280e-03
   1.3678200e+05   2.0470280e-03
   1.3940200e+05   1.9923527e-03
   1.4205800e+05   1.9923527e-03
   1.4448800e+05   1.9923527e-03
   1.4695400e+05   1.9923527e-03
   1.4970800e+05   1.9475632e-03
   1.5242000e+05   1.9376531e-03
   1.5497200e+05   1.9376531e-03
   1.5763200e+05   1.9331211e-03
   1.6023000e+05   1.9331211e-03
   1.6326400e+05   1.9257532e-03
   1.6576400e+05   1.8922847e-03
   1.6848800e+05   1.8836500e-03
   1.7200000e+05   1.8836500e-03
   1.7508600e+05   1.8836500e-03
   1.7811200e+05   1.8632283e-03
   1.8117800e+05   1.8286990e-03
   1.8455200e+05   1.8215931e-03
   1.8788400e+05   1.7834660e-03
   1.9136200e+05   1.7714253e-03
   1.9469200e+05   1.7362728e-03
   1.9864200e+05   1.6995268e-03


==> figures/compare_sep/L2_0.01_energies.dat <==
   5.0400000e+02   4.7211589e-01
   5.2000000e+02   4.7576403e-01
   5.2600000e+02   4.7743054e-01
   5.3200000e+02   4.7907271e-01
   5.4600000e+02   4.8089367e-01
   5.5600000e+02   4.8423333e-01
   5.6200000e+02   4.8460225e-01
   5.7600000e+02   4.9118596e-01
   5.9800000e+02   4.9061021e-01
   6.0400000e+02   4.9100122e-01
   6.1800000e+02   4.8865615e-01
   6.2400000e+02   4.8905147e-01
   6.4200000e+02   4.8482142e-01
   6.4800000e+02   4.8522251e-01
   6.5400000e+02   4.8562413e-01
   6.6000000e+02   4.8602450e-01
   6.6600000e+02   4.8642816e-01
   6.7200000e+02   4.8682853e-01
   6.7600000e+02   4.8719445e-01
   6.8000000e+02   4.8756026e-01
   6.8400000e+02   4.8791520e-01
   6.8800000e+02   4.8827006e-01
   6.9200000e+02   4.8862539e-01
   6.9600000e+02   4.8898441e-01
   6.9800000e+02   4.8916049e-01
   7.0000000e+02   4.8933995e-01
   7.0400000e+02   4.8974557e-01
   7.0800000e+02   4.9015150e-01
   7.1200000e+02   4.9055774e-01
   7.1600000e+02   4.9096525e-01
   7.2000000e+02   4.9136703e-01
   7.2400000e+02   4.9176957e-01
   7.2800000e+02   4.9217325e-01
   7.4400000e+02   4.9361777e-01
   7.5600000e+02   4.9470318e-01
   7.7200000e+02   4.9703023e-01
   7.8400000e+02   4.9893297e-01
   8.1200000e+02   5.0457830e-01
   8.4000000e+02   5.0970385e-01
   8.6400000e+02   5.1436556e-01
   8.7600000e+02   5.1477141e-01
   8.8800000e+02   5.1517733e-01
   9.0000000e+02   5.1558492e-01
   9.1200000e+02   5.1599303e-01
   9.2400000e+02   5.1640187e-01
   9.2800000e+02   5.1658049e-01
   9.3200000e+02   5.1675927e-01
   9.3600000e+02   5.1693807e-01
   9.4000000e+02   5.1711684e-01
   9.4400000e+02   5.1729577e-01
   9.4800000e+02   5.1747507e-01
   9.5200000e+02   5.1765398e-01
   9.5600000e+02   5.1785946e-01
   9.6000000e+02   5.1806491e-01
   9.6400000e+02   5.1827036e-01
   9.6800000e+02   5.1847616e-01
   9.7200000e+02   5.1868241e-01
   9.7600000e+02   5.1888873e-01
   9.8000000e+02   5.1909552e-01
   9.9200000e+02   5.1964361e-01
   1.0080000e+03   5.2037594e-01
   1.0240000e+03   5.2152307e-01
   1.0360000e+03   5.2242548e-01
   1.0640000e+03   5.2493396e-01
   1.0980000e+03   5.2717750e-01
   1.1280000e+03   5.2923547e-01
   1.1460000e+03   5.2952905e-01
   1.1640000e+03   5.2982322e-01
   1.1760000e+03   5.3001963e-01
   1.1920000e+03   5.3826525e-01
   1.2000000e+03   5.3843785e-01
   1.2080000e+03   5.3861070e-01
   1.2160000e+03   5.3878364e-01
   1.2320000e+03   5.4050331e-01
   1.2520000e+03   5.4282071e-01
   1.2600000e+03   5.4301926e-01
   1.2680000e+03   5.4321845e-01
   1.2760000e+03   5.4341814e-01
   1.2920000e+03   5.4341691e-01
   1.3240000e+03   5.4840193e-01
   1.3520000e+03   5.5352476e-01
   1.3800000e+03   5.5414649e-01
   1.4220000e+03   5.5569983e-01
   1.4660000e+03   5.5913456e-01
   1.5020000e+03   5.5982657e-01
   1.5300000e+03   5.6083687e-01
   1.5520000e+03   5.6152803e-01
   1.5840000e+03   5.6172215e-01
   1.6100000e+03   5.6188387e-01
   1.6560000e+03   5.6312274e-01
   1.7000000e+03   5.6391334e-01
   1.7360000e+03   5.6414487e-01
   1.8020000e+03   5.6474599e-01
   1.8540000e+03   5.6506860e-01
   1.8980000e+03   5.6537056e-01
   1.9340000e+03   5.6545414e-01
   1.9600000e+03   5.6731816e-01
   1.9900000e+03   5.6792888e-01
   2.0240000e+03   5.6808002e-01
   2.0700000e+03   5.6832171e-01
   2.1000000e+03   5.6843351e-01
   2.1640000e+03   5.6865352e-01
   2.2040000e+03   5.6899579e-01
   2.2380000e+03   5.6925141e-01
   2.2540000e+03   5.6938012e-01
   2.2740000e+03   5.6949429e-01
   2.2940000e+03   5.6958462e-01
   2.3540000e+03   5.6987287e-01
   2.3980000e+03   5.6999800e-01
   2.4500000e+03   5.7019886e-01
   2.4680000e+03   5.7039051e-01
   2.4860000e+03   5.7054663e-01
   2.5260000e+03   5.7148017e-01
   2.5700000e+03   5.7220409e-01
   2.6240000e+03   5.7233520e-01
   2.6700000e+03   5.7291585e-01
   2.7380000e+03   5.7333134e-01
   2.8460000e+03   5.7354320e-01
   2.9340000e+03   5.7356255e-01
   2.9860000e+03   5.7385984e-01
   3.0400000e+03   5.7403265e-01
   3.0940000e+03   5.7424496e-01
   3.1440000e+03   5.7497383e-01
   3.1720000e+03   5.7566772e-01
   3.2140000e+03   5.7715294e-01
   3.3200000e+03   5.7745395e-01
   3.4620000e+03   5.7770373e-01
   3.5360000e+03   5.7860763e-01
   3.6020000e+03   5.7880548e-01
   3.6700000e+03   5.7901630e-01
   3.7440000e+03   5.7946091e-01
   3.8040000e+03   5.7969410e-01
   3.8960000e+03   5.7976939e-01
   3.9640000e+03   5.8005705e-01
   4.1260000e+03   5.8035010e-01
   4.1900000e+03   5.8142462e-01
   4.2520000e+03   5.8299220e-01
   4.3020000e+03   5.8344805e-01
   4.3640000e+03   5.8422892e-01
   4.4180000e+03   5.8429336e-01
   4.4820000e+03   5.8444741e-01
   4.5560000e+03   5.8489054e-01
   4.6140000e+03   5.8533530e-01
   4.6480000e+03   5.8548588e-01
   4.7660000e+03   5.8592229e-01
   4.8100000e+03   5.8640578e-01
   4.8720000e+03   5.8652678e-01
   4.9240000e+03   5.8684079e-01
   4.9880000e+03   5.8768968e-01
   5.0440000e+03   5.8804708e-01
   5.0800000e+03   5.8822308e-01
   5.1680000e+03   5.8835595e-01
   5.2580000e+03   5.8876148e-01
   5.3320000e+03   5.8897663e-01
   5.4200000e+03   5.8935232e-01
   5.5980000e+03   5.8975817e-01
   5.7120000e+03   5.9035721e-01
   5.7860000e+03   5.9110675e-01
   5.8500000e+03   5.9156138e-01
   5.9380000e+03   5.9181328e-01
   5.9920000e+03   5.9194095e-01
   6.0760000e+03   5.9237436e-01
   6.2140000e+03   5.9374632e-01
   6.3060000e+03   5.9459040e-01
   6.3720000e+03   5.9474913e-01
   6.5400000e+03   5.9478284e-01
   6.7240000e+03   5.9510816e-01
   6.8720000e+03   5.9558705e-01
   6.9720000e+03   5.9554202e-01
   7.0680000e+03   5.9634599e-01
   7.2280000e+03   5.9670898e-01
   7.3280000e+03   5.9705218e-01
   7.4160000e+03   5.9733905e-01
   7.5880000e+03   5.9771392e-01
   7.8380000e+03   5.9788026e-01
   8.0160000e+03   5.9804606e-01
   8.1460000e+03   5.9826050e-01
   8.2460000e+03   5.9842872e-01
   8.4860000e+03   5.9866951e-01
   8.5880000e+03   5.9875719e-01
   8.6800000e+03   5.9898363e-01
   8.8800000e+03   5.9917869e-01
   9.0320000e+03   5.9942584e-01
   9.1600000e+03   5.9956874e-01
   9.3720000e+03   5.9978725e-01
   9.6000000e+03   6.0024387e-01
   9.7660000e+03   6.0030072e-01
   9.9580000e+03   6.0041880e-01
   1.0390000e+04   6.0059371e-01
   1.0524000e+04   6.0069088e-01
   1.0696000e+04   6.0077544e-01
   1.0910000e+04   6.0095237e-01
   1.1058000e+04   6.0109936e-01
   1.1326000e+04   6.0127436e-01
   1.1544000e+04   6.0138013e-01
   1.1758000e+04   6.0157981e-01
   1.1962000e+04   6.0137201e-01
   1.2192000e+04   6.0150103e-01
   1.2444000e+04   6.0159790e-01
   1.2740000e+04   6.0168672e-01
   1.3064000e+04   6.0193328e-01
   1.3258000e+04   6.0207570e-01
   1.3368000e+04   6.0228396e-01
   1.3440000e+04   6.0243431e-01
   1.3708000e+04   6.0250237e-01
   1.4006000e+04   6.0265899e-01
   1.4248000e+04   6.0281599e-01
   1.4526000e+04   6.0293514e-01
   1.4824000e+04   6.0308993e-01
   1.5074000e+04   6.0316032e-01
   1.5426000e+04   6.0325980e-01
   1.5740000e+04   6.0333930e-01
   1.5998000e+04   6.0343758e-01
   1.6320000e+04   6.0354411e-01
   1.6612000e+04   6.0360718e-01
   1.6950000e+04   6.0365960e-01
   1.7210000e+04   6.0371218e-01
   1.7514000e+04   6.0378901e-01
   1.7800000e+04   6.0403062e-01
   1.7970000e+04   6.0415532e-01
   1.8338000e+04   6.0428075e-01
   1.8624000e+04   6.0433764e-01
   1.9012000e+04   6.0440243e-01
   1.9384000e+04   6.0455916e-01
   1.9912000e+04   6.0477282e-01
   2.0220000e+04   6.0529830e-01
   2.0546000e+04   6.0566842e-01
   2.0744000e+04   6.0586962e-01
   2.1112000e+04   6.0594204e-01
   2.1574000e+04   6.0604288e-01
   2.1994000e+04   6.0619906e-01
   2.2322000e+04   6.0638406e-01
   2.2654000e+04   6.0647985e-01
   2.2990000e+04   6.0667475e-01
   2.3344000e+04   6.0681967e-01
   2.3726000e+04   6.0696775e-01
   2.4086000e+04   6.0716368e-01
   2.4478000e+04   6.0738130e-01
   2.4870000e+04   6.0755964e-01
   2.5398000e+04   6.0773586e-01
   2.5906000e+04   6.0783002e-01
   2.6350000e+04   6.0801003e-01
   2.6806000e+04   6.0819706e-01
   2.7006000e+04   6.0832623e-01
   2.7476000e+04   6.0852060e-01
   2.7880000e+04   6.0870194e-01
   2.8350000e+04   6.0889145e-01
   2.8838000e+04   6.0908664e-01
   2.9432000e+04   6.0925757e-01
   2.9928000e+04   6.0946344e-01
   3.0530000e+04   6.0957835e-01
   3.1176000e+04   6.0968373e-01
   3.1688000e+04   6.0981043e-01
   3.2174000e+04   6.0992409e-01
   3.2716000e+04   6.1011782e-01
   3.3450000e+04   6.1020120e-01
   3.4140000e+04   6.1034247e-01
   3.4654000e+04   6.1043979e-01
   3.5336000e+04   6.1064236e-01
   3.5928000e+04   6.1077725e-01
   3.6696000e+04   6.1089901e-01
   3.7330000e+04   6.1103155e-01
   3.8018000e+04   6.1122989e-01
   3.8836000e+04   6.1139407e-01
   3.9356000e+04   6.1160437e-01
   3.9998000e+04   6.1179682e-01
   4.0796000e+04   6.1201247e-01
   4.1404000e+04   6.1217709e-01
   4.2098000e+04   6.1233610e-01
   4.2708000e+04   6.1242425e-01
   4.3378000e+04   6.1260372e-01
   4.4068000e+04   6.1279235e-01
   4.4722000e+04   6.1291985e-01
   4.5444000e+04   6.1311557e-01
   4.6096000e+04   6.1329121e-01
   4.6958000e+04   6.1342189e-01
   4.7936000e+04   6.1353592e-01
   4.8644000e+04   6.1367725e-01
   4.9908000e+04   6.1385506e-01
   5.0608000e+04   6.1407542e-01
   5.1360000e+04   6.1425692e-01
   5.2036000e+04   6.1436893e-01
   5.2926000e+04   6.1446267e-01
   5.3652000e+04   6.1449921e-01
   5.4676000e+04   6.1452809e-01
   5.5760000e+04   6.1458264e-01
   5.6954000e+04   6.1464999e-01
   5.7988000e+04   6.1468627e-01
   5.9052000e+04   6.1471019e-01
   6.0112000e+04   6.1475934e-01
   6.1468000e+04   6.1483340e-01
   6.2508000e+04   6.1492103e-01
   6.3698000e+04   6.1499970e-01
   6.4988000e+04   6.1507143e-01
   6.6356000e+04   6.1514327e-01
   6.7896000e+04   6.1522599e-01
   6.8960000e+04   6.1526907e-01
   7.0312000e+04   6.1533162e-01
   7.1452000e+04   6.1540709e-01
   7.2746000e+04   6.1545214e-01
   7.4032000e+04   6.1552006e-01
   7.5298000e+04   6.1557665e-01
   7.6742000e+04   6.1565983e-01
   7.8056000e+04   6.1567146e-01
   7.9486000e+04   6.1572813e-01
   8.0912000e+04   6.1579170e-01
   8.2682000e+04   6.1587788e-01
   8.4146000e+04   6.1595545e-01
   8.5340000e+04   6.1601609e-01
   8.6822000e+04   6.1605922e-01
   8.8376000e+04   6.1610104e-01
   9.0002000e+04   6.1616814e-01
   9.1750000e+04   6.1621551e-01
   9.3720000e+04   6.1626733e-01
   9.5082000e+04   6.1631823e-01
   9.6630000e+04   6.1636650e-01
   9.8370000e+04   6.1639236e-01
   1.0032400e+05   6.1643054e-01
   1.0233200e+05   6.1646732e-01
   1.0414800e+05   6.1649840e-01
   1.0626400e+05   6.1653212e-01
   1.0843000e+05   6.1656472e-01
   1.1037800e+05   6.1660867e-01
   1.1219000e+05   6.1666424e-01
   1.1409400e+05   6.1671377e-01
   1.1657200e+05   6.1674792e-01
   1.1876800e+05   6.1680509e-01
   1.2101800e+05   6.1685647e-01
   1.2319200e+05   6.1692260e-01
   1.2538200e+05   6.1698052e-01
   1.2778600e+05   6.1705654e-01
   1.2997200e+05   6.1712585e-01
   1.3215800e+05   6.1717460e-01
   1.3429000e+05   6.1722485e-01
   1.3678200e+05   6.1725547e-01
   1.3940200e+05   6.1731064e-01
   1.4205800e+05   6.1735434e-01
   1.4448800e+05   6.1740804e-01
   1.4695400e+05   6.1746079e-01
   1.4970800e+05   6.1749923e-01
   1.5242000e+05   6.1753854e-01
   1.5497200e+05   6.1758547e-01
   1.5763200e+05   6.1763180e-01
   1.6023000e+05   6.1768873e-01
   1.6326400e+05   6.1773425e-01
   1.6576400e+05   6.1777246e-01
   1.6848800e+05   6.1780411e-01
   1.7200000e+05   6.1785769e-01
   1.7508600e+05   6.1790144e-01
   1.7811200e+05   6.1793384e-01
   1.8117800e+05   6.1797541e-01
   1.8455200e+05   6.1801088e-01
   1.8788400e+05   6.1804741e-01
   1.9136200e+05   6.1809196e-01
   1.9469200e+05   6.1813344e-01
   1.9864200e+05   6.1817517e-01


==> figures/compare_sep/L2_0.01_jumps.dat <==
   5.0400000e+02   3.9706048e-01
   5.2000000e+02   4.0569439e-01
   5.2600000e+02   4.0694899e-01
   5.3200000e+02   4.0834990e-01
   5.4600000e+02   4.1227144e-01
   5.5600000e+02   4.1866469e-01
   5.6200000e+02   4.1830520e-01
   5.7600000e+02   4.2824569e-01
   5.9800000e+02   4.3563056e-01
   6.0400000e+02   4.3443949e-01
   6.1800000e+02   4.3400643e-01
   6.2400000e+02   4.3261753e-01
   6.4200000e+02   4.3808693e-01
   6.4800000e+02   4.3662939e-01
   6.5400000e+02   4.3516589e-01
   6.6000000e+02   4.3355950e-01
   6.6600000e+02   4.3193560e-01
   6.7200000e+02   4.3039839e-01
   6.7600000e+02   4.3060508e-01
   6.8000000e+02   4.3081412e-01
   6.8400000e+02   4.3107107e-01
   6.8800000e+02   4.3128716e-01
   6.9200000e+02   4.3150362e-01
   6.9600000e+02   4.3175922e-01
   6.9800000e+02   4.3183764e-01
   7.0000000e+02   4.3191172e-01
   7.0400000e+02   4.3218990e-01
   7.0800000e+02   4.3247008e-01
   7.1200000e+02   4.3274977e-01
   7.1600000e+02   4.3303928e-01
   7.2000000e+02   4.3320990e-01
   7.2400000e+02   4.3348939e-01
   7.2800000e+02   4.3378512e-01
   7.4400000e+02   4.3428685e-01
   7.5600000e+02   4.3468619e-01
   7.7200000e+02   4.3646486e-01
   7.8400000e+02   4.3851792e-01
   8.1200000e+02   4.4262981e-01
   8.4000000e+02   4.4448260e-01
   8.6400000e+02   4.4624453e-01
   8.7600000e+02   4.4553508e-01
   8.8800000e+02   4.4478190e-01
   9.0000000e+02   4.4420388e-01
   9.1200000e+02   4.4338281e-01
   9.2400000e+02   4.4265768e-01
   9.2800000e+02   4.4276360e-01
   9.3200000e+02   4.4287039e-01
   9.3600000e+02   4.4298846e-01
   9.4000000e+02   4.4309464e-01
   9.4400000e+02   4.4320166e-01
   9.4800000e+02   4.4331974e-01
   9.5200000e+02   4.4342038e-01
   9.5600000e+02   4.4358202e-01
   9.6000000e+02   4.4374183e-01
   9.6400000e+02   4.4390724e-01
   9.6800000e+02   4.4406738e-01
   9.7200000e+02   4.4423336e-01
   9.7600000e+02   4.4433509e-01
   9.8000000e+02   4.4450016e-01
   9.9200000e+02   4.4466582e-01
   1.0080000e+03   4.4489998e-01
   1.0240000e+03   4.4557313e-01
   1.0360000e+03   4.4630129e-01
   1.0640000e+03   4.4755206e-01
   1.0980000e+03   4.4843100e-01
   1.1280000e+03   4.4906468e-01
   1.1460000e+03   4.4880623e-01
   1.1640000e+03   4.4846273e-01
   1.1760000e+03   4.4826110e-01
   1.1920000e+03   4.4755858e-01
   1.2000000e+03   4.4766992e-01
   1.2080000e+03   4.4778427e-01
   1.2160000e+03   4.4789858e-01
   1.2320000e+03   4.4898053e-01
   1.2520000e+03   4.5140352e-01
   1.2600000e+03   4.5155357e-01
   1.2680000e+03   4.5168647e-01
   1.2760000e+03   4.5184315e-01
   1.2920000e+03   4.4803735e-01
   1.3240000e+03   4.4941684e-01
   1.3520000e+03   4.5092725e-01
   1.3800000e+03   4.5114529e-01
   1.4220000e+03   4.4941214e-01
   1.4660000e+03   4.5465353e-01
   1.5020000e+03   4.5196525e-01
   1.5300000e+03   4.5260919e-01
   1.5520000e+03   4.5213605e-01
   1.5840000e+03   4.4827502e-01
   1.6100000e+03   4.4546019e-01
   1.6560000e+03   4.4490248e-01
   1.7000000e+03   4.4495802e-01
   1.7360000e+03   4.4441898e-01
   1.8020000e+03   4.4482687e-01
   1.8540000e+03   4.4453228e-01
   1.8980000e+03   4.4411459e-01
   1.9340000e+03   4.4152272e-01
   1.9600000e+03   4.3905591e-01
   1.9900000e+03   4.3758026e-01
   2.0240000e+03   4.3586137e-01
   2.0700000e+03   4.3373973e-01
   2.1000000e+03   4.3233041e-01
   2.1640000e+03   4.2909582e-01
   2.2040000e+03   4.2753323e-01
   2.2380000e+03   4.2591741e-01
   2.2540000e+03   4.2583017e-01
   2.2740000e+03   4.2535186e-01
   2.2940000e+03   4.2442858e-01
   2.3540000e+03   4.2239466e-01
   2.3980000e+03   4.2141082e-01
   2.4500000e+03   4.1905796e-01
   2.4680000e+03   4.1903763e-01
   2.4860000e+03   4.1885835e-01
   2.5260000e+03   4.1917025e-01
   2.5700000e+03   4.1832235e-01
   2.6240000e+03   4.1625987e-01
   2.6700000e+03   4.1362936e-01
   2.7380000e+03   4.1408173e-01
   2.8460000e+03   4.1321471e-01
   2.9340000e+03   4.1059968e-01
   2.9860000e+03   4.1012310e-01
   3.0400000e+03   4.0880088e-01
   3.0940000e+03   4.0762627e-01
   3.1440000e+03   4.0796850e-01
   3.1720000e+03   4.0634178e-01
   3.2140000e+03   4.0373339e-01
   3.3200000e+03   4.0316759e-01
   3.4620000e+03   4.0035436e-01
   3.5360000e+03   4.0067399e-01
   3.6020000e+03   4.0053796e-01
   3.6700000e+03   3.9917239e-01
   3.7440000e+03   3.9711978e-01
   3.8040000e+03   3.9557807e-01
   3.8960000e+03   3.9310653e-01
   3.9640000e+03   3.9063473e-01
   4.1260000e+03   3.8752475e-01
   4.1900000e+03   3.8750217e-01
   4.2520000e+03   3.8841148e-01
   4.3020000e+03   3.8810072e-01
   4.3640000e+03   3.8769662e-01
   4.4180000e+03   3.8680782e-01
   4.4820000e+03   3.8528438e-01
   4.5560000e+03   3.8447835e-01
   4.6140000e+03   3.8400906e-01
   4.6480000e+03   3.8373399e-01
   4.7660000e+03   3.8025323e-01
   4.8100000e+03   3.7857866e-01
   4.8720000e+03   3.7726067e-01
   4.9240000e+03   3.7539971e-01
   4.9880000e+03   3.7279651e-01
   5.0440000e+03   3.7072357e-01
   5.0800000e+03   3.7064079e-01
   5.1680000e+03   3.6948211e-01
   5.2580000e+03   3.6764112e-01
   5.3320000e+03   3.6579754e-01
   5.4200000e+03   3.6530187e-01
   5.5980000e+03   3.6345872e-01
   5.7120000e+03   3.6287446e-01
   5.7860000e+03   3.6091371e-01
   5.8500000e+03   3.5847809e-01
   5.9380000e+03   3.5664766e-01
   5.9920000e+03   3.5435918e-01
   6.0760000e+03   3.5421746e-01
   6.2140000e+03   3.5281270e-01
   6.3060000e+03   3.5105117e-01
   6.3720000e+03   3.4909892e-01
   6.5400000e+03   3.4773805e-01
   6.7240000e+03   3.4521366e-01
   6.8720000e+03   3.4481485e-01
   6.9720000e+03   3.4434155e-01
   7.0680000e+03   3.4220008e-01
   7.2280000e+03   3.4028850e-01
   7.3280000e+03   3.3870218e-01
   7.4160000e+03   3.3718657e-01
   7.5880000e+03   3.3568518e-01
   7.8380000e+03   3.3458321e-01
   8.0160000e+03   3.3299897e-01
   8.1460000e+03   3.3230796e-01
   8.2460000e+03   3.3244369e-01
   8.4860000e+03   3.3127266e-01
   8.5880000e+03   3.3004166e-01
   8.6800000e+03   3.2812285e-01
   8.8800000e+03   3.2615757e-01
   9.0320000e+03   3.2404343e-01
   9.1600000e+03   3.2296127e-01
   9.3720000e+03   3.2220282e-01
   9.6000000e+03   3.1990935e-01
   9.7660000e+03   3.1834896e-01
   9.9580000e+03   3.1730848e-01
   1.0390000e+04   3.1526740e-01
   1.0524000e+04   3.1412256e-01
   1.0696000e+04   3.1280013e-01
   1.0910000e+04   3.1029843e-01
   1.1058000e+04   3.1017328e-01
   1.1326000e+04   3.0837514e-01
   1.1544000e+04   3.0693590e-01
   1.1758000e+04   3.0523271e-01
   1.1962000e+04   3.0162721e-01
   1.2192000e+04   2.9963165e-01
   1.2444000e+04   2.9879759e-01
   1.2740000e+04   2.9792361e-01
   1.3064000e+04   2.9617008e-01
   1.3258000e+04   2.9507080e-01
   1.3368000e+04   2.9419173e-01
   1.3440000e+04   2.9309636e-01
   1.3708000e+04   2.9126599e-01
   1.4006000e+04   2.8971589e-01
   1.4248000e+04   2.8797659e-01
   1.4526000e+04   2.8658714e-01
   1.4824000e+04   2.8520163e-01
   1.5074000e+04   2.8387495e-01
   1.5426000e+04   2.8231724e-01
   1.5740000e+04   2.8084684e-01
   1.5998000e+04   2.8014803e-01
   1.6320000e+04   2.7959784e-01
   1.6612000e+04   2.7819831e-01
   1.6950000e+04   2.7709908e-01
   1.7210000e+04   2.7604765e-01
   1.7514000e+04   2.7505060e-01
   1.7800000e+04   2.7352456e-01
   1.7970000e+04   2.7253056e-01
   1.8338000e+04   2.7139271e-01
   1.8624000e+04   2.7051908e-01
   1.9012000e+04   2.6955224e-01
   1.9384000e+04   2.6924335e-01
   1.9912000e+04   2.6819012e-01
   2.0220000e+04   2.6618515e-01
   2.0546000e+04   2.6508131e-01
   2.0744000e+04   2.6455284e-01
   2.1112000e+04   2.6352818e-01
   2.1574000e+04   2.6288259e-01
   2.1994000e+04   2.6290655e-01
   2.2322000e+04   2.6255580e-01
   2.2654000e+04   2.6171134e-01
   2.2990000e+04   2.6074420e-01
   2.3344000e+04   2.5915118e-01
   2.3726000e+04   2.5786847e-01
   2.4086000e+04   2.5638628e-01
   2.4478000e+04   2.5538370e-01
   2.4870000e+04   2.5414844e-01
   2.5398000e+04   2.5280111e-01
   2.5906000e+04   2.5183325e-01
   2.6350000e+04   2.5080789e-01
   2.6806000e+04   2.4933884e-01
   2.7006000e+04   2.4843231e-01
   2.7476000e+04   2.4707165e-01
   2.7880000e+04   2.4579830e-01
   2.8350000e+04   2.4438165e-01
   2.8838000e+04   2.4317548e-01
   2.9432000e+04   2.4230102e-01
   2.9928000e+04   2.4105043e-01
   3.0530000e+04   2.3987494e-01
   3.1176000e+04   2.3910109e-01
   3.1688000e+04   2.3828840e-01
   3.2174000e+04   2.3737608e-01
   3.2716000e+04   2.3592793e-01
   3.3450000e+04   2.3454483e-01
   3.4140000e+04   2.3333413e-01
   3.4654000e+04   2.3256410e-01
   3.5336000e+04   2.3131160e-01
   3.5928000e+04   2.3034514e-01
   3.6696000e+04   2.2870967e-01
   3.7330000e+04   2.2753574e-01
   3.8018000e+04   2.2622872e-01
   3.8836000e+04   2.2541807e-01
   3.9356000e+04   2.2485837e-01
   3.9998000e+04   2.2369622e-01
   4.0796000e+04   2.2220655e-01
   4.1404000e+04   2.2102297e-01
   4.2098000e+04   2.1965816e-01
   4.2708000e+04   2.1891085e-01
   4.3378000e+04   2.1792584e-01
   4.4068000e+04   2.1627095e-01
   4.4722000e+04   2.1494140e-01
   4.5444000e+04   2.1352400e-01
   4.6096000e+04   2.1200117e-01
   4.6958000e+04   2.1035862e-01
   4.7936000e+04   2.0914570e-01
   4.8644000e+04   2.0804259e-01
   4.9908000e+04   2.0625951e-01
   5.0608000e+04   2.0490700e-01
   5.1360000e+04   2.0327143e-01
   5.2036000e+04   2.0213159e-01
   5.2926000e+04   2.0102861e-01
   5.3652000e+04   2.0024474e-01
   5.4676000e+04   1.9906125e-01
   5.5760000e+04   1.9803334e-01
   5.6954000e+04   1.9700777e-01
   5.7988000e+04   1.9638558e-01
   5.9052000e+04   1.9549937e-01
   6.0112000e+04   1.9436022e-01
   6.1468000e+04   1.9316448e-01
   6.2508000e+04   1.9207418e-01
   6.3698000e+04   1.9087955e-01
   6.4988000e+04   1.8990694e-01
   6.6356000e+04   1.8841296e-01
   6.7896000e+04   1.8730245e-01
   6.8960000e+04   1.8656729e-01
   7.0312000e+04   1.8570042e-01
   7.1452000e+04   1.8485861e-01
   7.2746000e+04   1.8351119e-01
   7.4032000e+04   1.8252684e-01
   7.5298000e+04   1.8155336e-01
   7.6742000e+04   1.8066526e-01
   7.8056000e+04   1.7952884e-01
   7.9486000e+04   1.7851834e-01
   8.0912000e+04   1.7741010e-01
   8.2682000e+04   1.7602155e-01
   8.4146000e+04   1.7478521e-01
   8.5340000e+04   1.7360605e-01
   8.6822000e+04   1.7236511e-01
   8.8376000e+04   1.7150809e-01
   9.0002000e+04   1.7080163e-01
   9.1750000e+04   1.6984854e-01
   9.3720000e+04   1.6867173e-01
   9.5082000e+04   1.6779619e-01
   9.6630000e+04   1.6688823e-01
   9.8370000e+04   1.6593736e-01
   1.0032400e+05   1.6517730e-01
   1.0233200e+05   1.6440940e-01
   1.0414800e+05   1.6372792e-01
   1.0626400e+05   1.6288599e-01
   1.0843000e+05   1.6211563e-01
   1.1037800e+05   1.6134496e-01
   1.1219000e+05   1.6052169e-01
   1.1409400e+05   1.5971998e-01
   1.1657200e+05   1.5877605e-01
   1.1876800e+05   1.5805124e-01
   1.2101800e+05   1.5725873e-01
   1.2319200e+05   1.5643516e-01
   1.2538200e+05   1.5568758e-01
   1.2778600e+05   1.5470274e-01
   1.2997200e+05   1.5361453e-01
   1.3215800e+05   1.5287005e-01
   1.3429000e+05   1.5200858e-01
   1.3678200e+05   1.5133222e-01
   1.3940200e+05   1.5058138e-01
   1.4205800e+05   1.4977524e-01
   1.4448800e+05   1.4903748e-01
   1.4695400e+05   1.4852140e-01
   1.4970800e+05   1.4785017e-01
   1.5242000e+05   1.4716145e-01
   1.5497200e+05   1.4629493e-01
   1.5763200e+05   1.4557567e-01
   1.6023000e+05   1.4483934e-01
   1.6326400e+05   1.4395334e-01
   1.6576400e+05   1.4343014e-01
   1.6848800e+05   1.4283649e-01
   1.7200000e+05   1.4205451e-01
   1.7508600e+05   1.4132066e-01
   1.7811200e+05   1.4064866e-01
   1.8117800e+05   1.4001074e-01
   1.8455200e+05   1.3933387e-01
   1.8788400e+05   1.3864813e-01
   1.9136200e+05   1.3799562e-01
   1.9469200e+05   1.3724214e-01
   1.9864200e+05   1.3649044e-01


==> figures/compare_sep/L2_0.01_neumann.dat <==
   5.0400000e+02   5.3821679e-02
   5.2000000e+02   5.4508360e-02
   5.2600000e+02   5.4103639e-02
   5.3200000e+02   5.3707312e-02
   5.4600000e+02   5.4798063e-02
   5.5600000e+02   5.0913312e-02
   5.6200000e+02   4.9832524e-02
   5.7600000e+02   5.0634878e-02
   5.9800000e+02   5.1615309e-02
   6.0400000e+02   5.1635229e-02
   6.1800000e+02   5.1823460e-02
   6.2400000e+02   5.1844468e-02
   6.4200000e+02   5.1788870e-02
   6.4800000e+02   5.1813972e-02
   6.5400000e+02   5.1837435e-02
   6.6000000e+02   5.1861970e-02
   6.6600000e+02   5.1885624e-02
   6.7200000e+02   5.1620304e-02
   6.7600000e+02   5.1630190e-02
   6.8000000e+02   5.1639309e-02
   6.8400000e+02   5.1562929e-02
   6.8800000e+02   5.1571700e-02
   6.9200000e+02   5.1581188e-02
   6.9600000e+02   5.1502053e-02
   6.9800000e+02   5.1574488e-02
   7.0000000e+02   5.1648916e-02
   7.0400000e+02   5.1670239e-02
   7.0800000e+02   5.1699586e-02
   7.1200000e+02   5.1737275e-02
   7.1600000e+02   5.1769754e-02
   7.2000000e+02   5.2040586e-02
   7.2400000e+02   5.2097451e-02
   7.2800000e+02   5.2131393e-02
   7.4400000e+02   5.2198550e-02
   7.5600000e+02   5.2269007e-02
   7.7200000e+02   5.2935231e-02
   7.8400000e+02   5.2185388e-02
   8.1200000e+02   5.1026742e-02
   8.4000000e+02   5.1940931e-02
   8.6400000e+02   5.1469323e-02
   8.7600000e+02   5.1493463e-02
   8.8800000e+02   5.1517116e-02
   9.0000000e+02   5.1142014e-02
   9.1200000e+02   5.1165213e-02
   9.2400000e+02   5.0932665e-02
   9.2800000e+02   5.0939535e-02
   9.3200000e+02   5.0945092e-02
   9.3600000e+02   5.0926526e-02
   9.4000000e+02   5.0933383e-02
   9.4400000e+02   5.0938861e-02
   9.4800000e+02   5.0920206e-02
   9.5200000e+02   5.0940097e-02
   9.5600000e+02   5.0943969e-02
   9.6000000e+02   5.0956990e-02
   9.6400000e+02   5.0960981e-02
   9.6800000e+02   5.0981643e-02
   9.7200000e+02   5.0999128e-02
   9.7600000e+02   5.1155578e-02
   9.8000000e+02   5.1187714e-02
   9.9200000e+02   5.1213010e-02
   1.0080000e+03   5.1227498e-02
   1.0240000e+03   5.1492430e-02
   1.0360000e+03   5.1209488e-02
   1.0640000e+03   5.0791062e-02
   1.0980000e+03   5.1117102e-02
   1.1280000e+03   5.0978875e-02
   1.1460000e+03   5.0856883e-02
   1.1640000e+03   5.0872245e-02
   1.1760000e+03   5.0788554e-02
   1.1920000e+03   5.0264122e-02
   1.2000000e+03   5.0270068e-02
   1.2080000e+03   5.0266966e-02
   1.2160000e+03   5.0264554e-02
   1.2320000e+03   5.1466137e-02
   1.2520000e+03   5.1641449e-02
   1.2600000e+03   5.1653894e-02
   1.2680000e+03   5.1713540e-02
   1.2760000e+03   5.1730028e-02
   1.2920000e+03   5.1730914e-02
   1.3240000e+03   5.0783562e-02
   1.3520000e+03   5.1660885e-02
   1.3800000e+03   5.1677202e-02
   1.4220000e+03   5.2642383e-02
   1.4660000e+03   5.2891204e-02
   1.5020000e+03   5.2812283e-02
   1.5300000e+03   5.2689276e-02
   1.5520000e+03   5.2764174e-02
   1.5840000e+03   5.2612511e-02
   1.6100000e+03   5.2445815e-02
   1.6560000e+03   5.2362398e-02
   1.7000000e+03   5.2450726e-02
   1.7360000e+03   5.2315843e-02
   1.8020000e+03   5.2242885e-02
   1.8540000e+03   5.2303005e-02
   1.8980000e+03   5.2218013e-02
   1.9340000e+03   5.2224895e-02
   1.9600000e+03   5.2487633e-02
   1.9900000e+03   5.2075163e-02
   2.0240000e+03   5.2112667e-02
   2.0700000e+03   5.2030846e-02
   2.1000000e+03   5.1994045e-02
   2.1640000e+03   5.0936404e-02
   2.2040000e+03   4.9744742e-02
   2.2380000e+03   4.9416437e-02
   2.2540000e+03   4.9421881e-02
   2.2740000e+03   4.9414899e-02
   2.2940000e+03   4.9381355e-02
   2.3540000e+03   4.9427492e-02
   2.3980000e+03   4.9487821e-02
   2.4500000e+03   4.8953471e-02
   2.4680000e+03   4.8984318e-02
   2.4860000e+03   4.9009930e-02
   2.5260000e+03   4.9886964e-02
   2.5700000e+03   4.9901732e-02
   2.6240000e+03   4.9807571e-02
   2.6700000e+03   4.9659241e-02
   2.7380000e+03   4.9715419e-02
   2.8460000e+03   4.9721563e-02
   2.9340000e+03   4.9712448e-02
   2.9860000e+03   4.9250742e-02
   3.0400000e+03   4.8318214e-02
   3.0940000e+03   4.7463479e-02
   3.1440000e+03   4.7482908e-02
   3.1720000e+03   4.6925642e-02
   3.2140000e+03   4.5151968e-02
   3.3200000e+03   4.4942708e-02
   3.4620000e+03   4.5131124e-02
   3.5360000e+03   4.5303702e-02
   3.6020000e+03   4.5306835e-02
   3.6700000e+03   4.5302976e-02
   3.7440000e+03   4.4063667e-02
   3.8040000e+03   4.1853690e-02
   3.8960000e+03   4.1133527e-02
   3.9640000e+03   4.1102626e-02
   4.1260000e+03   4.1033081e-02
   4.1900000e+03   3.8920934e-02
   4.2520000e+03   3.9120730e-02
   4.3020000e+03   3.8652726e-02
   4.3640000e+03   3.6300856e-02
   4.4180000e+03   3.5062873e-02
   4.4820000e+03   3.4675015e-02
   4.5560000e+03   3.4164798e-02
   4.6140000e+03   3.4153280e-02
   4.6480000e+03   3.4034069e-02
   4.7660000e+03   3.3985830e-02
   4.8100000e+03   3.3416312e-02
   4.8720000e+03   3.3378648e-02
   4.9240000e+03   3.3129092e-02
   4.9880000e+03   3.2920612e-02
   5.0440000e+03   3.2583027e-02
   5.0800000e+03   3.2621690e-02
   5.1680000e+03   3.1165137e-02
   5.2580000e+03   3.0868006e-02
   5.3320000e+03   3.0486038e-02
   5.4200000e+03   2.9805315e-02
   5.5980000e+03   2.9868954e-02
   5.7120000e+03   3.0498657e-02
   5.7860000e+03   2.9954380e-02
   5.8500000e+03   2.9519664e-02
   5.9380000e+03   2.9096696e-02
   5.9920000e+03   2.9722834e-02
   6.0760000e+03   2.9698013e-02
   6.2140000e+03   2.8459225e-02
   6.3060000e+03   2.8967685e-02
   6.3720000e+03   2.9489250e-02
   6.5400000e+03   2.9570743e-02
   6.7240000e+03   3.0538660e-02
   6.8720000e+03   3.0595733e-02
   6.9720000e+03   3.0627014e-02
   7.0680000e+03   3.0612407e-02
   7.2280000e+03   2.9954613e-02
   7.3280000e+03   2.9143680e-02
   7.4160000e+03   2.8235623e-02
   7.5880000e+03   2.7212662e-02
   7.8380000e+03   2.7289757e-02
   8.0160000e+03   2.7202245e-02
   8.1460000e+03   2.6647405e-02
   8.2460000e+03   2.6059718e-02
   8.4860000e+03   2.6176531e-02
   8.5880000e+03   2.6127121e-02
   8.6800000e+03   2.5191981e-02
   8.8800000e+03   2.5458667e-02
   9.0320000e+03   2.5615539e-02
   9.1600000e+03   2.4900824e-02
   9.3720000e+03   2.4929278e-02
   9.6000000e+03   2.4935230e-02
   9.7660000e+03   2.4919222e-02
   9.9580000e+03   2.4928892e-02
   1.0390000e+04   2.4947429e-02
   1.0524000e+04   2.4765718e-02
   1.0696000e+04   2.3904134e-02
   1.0910000e+04   2.4001172e-02
   1.1058000e+04   2.4122611e-02
   1.1326000e+04   2.4323321e-02
   1.1544000e+04   2.4411599e-02
   1.1758000e+04   2.4455547e-02
   1.1962000e+04   2.4322436e-02
   1.2192000e+04   2.4389202e-02
   1.2444000e+04   2.4210878e-02
   1.2740000e+04   2.3672859e-02
   1.3064000e+04   2.3332974e-02
   1.3258000e+04   2.2691583e-02
   1.3368000e+04   2.2769876e-02
   1.3440000e+04   2.2783672e-02
   1.3708000e+04   2.2651792e-02
   1.4006000e+04   2.2444939e-02
   1.4248000e+04   2.2307679e-02
   1.4526000e+04   2.2324600e-02
   1.4824000e+04   2.1969141e-02
   1.5074000e+04   2.1765940e-02
   1.5426000e+04   2.1747961e-02
   1.5740000e+04   2.1617153e-02
   1.5998000e+04   2.1598654e-02
   1.6320000e+04   2.1599052e-02
   1.6612000e+04   2.1506761e-02
   1.6950000e+04   2.1644740e-02
   1.7210000e+04   2.1935928e-02
   1.7514000e+04   2.1950276e-02
   1.7800000e+04   2.1919187e-02
   1.7970000e+04   2.1921452e-02
   1.8338000e+04   2.1885906e-02
   1.8624000e+04   2.1752768e-02
   1.9012000e+04   2.1650605e-02
   1.9384000e+04   2.1676148e-02
   1.9912000e+04   2.1682991e-02
   2.0220000e+04   2.1732781e-02
   2.0546000e+04   2.1738316e-02
   2.0744000e+04   2.1673086e-02
   2.1112000e+04   2.1527312e-02
   2.1574000e+04   2.1106087e-02
   2.1994000e+04   2.0889454e-02
   2.2322000e+04   2.0371813e-02
   2.2654000e+04   1.9677510e-02
   2.2990000e+04   1.9420325e-02
   2.3344000e+04   1.9409456e-02
   2.3726000e+04   1.9344094e-02
   2.4086000e+04   1.9363433e-02
   2.4478000e+04   1.9456122e-02
   2.4870000e+04   1.9476016e-02
   2.5398000e+04   1.9439477e-02
   2.5906000e+04   1.9373006e-02
   2.6350000e+04   1.9256286e-02
   2.6806000e+04   1.9171480e-02
   2.7006000e+04   1.9021000e-02
   2.7476000e+04   1.8512984e-02
   2.7880000e+04   1.8202971e-02
   2.8350000e+04   1.7887753e-02
   2.8838000e+04   1.7559776e-02
   2.9432000e+04   1.7447492e-02
   2.9928000e+04   1.7456196e-02
   3.0530000e+04   1.7267615e-02
   3.1176000e+04   1.7101974e-02
   3.1688000e+04   1.6686623e-02
   3.2174000e+04   1.5987903e-02
   3.2716000e+04   1.5899717e-02
   3.3450000e+04   1.5819371e-02
   3.4140000e+04   1.5774217e-02
   3.4654000e+04   1.5643037e-02
   3.5336000e+04   1.5419973e-02
   3.5928000e+04   1.5239140e-02
   3.6696000e+04   1.5044055e-02
   3.7330000e+04   1.4901096e-02
   3.8018000e+04   1.4766348e-02
   3.8836000e+04   1.4731738e-02
   3.9356000e+04   1.4740933e-02
   3.9998000e+04   1.4719083e-02
   4.0796000e+04   1.3930098e-02
   4.1404000e+04   1.3559893e-02
   4.2098000e+04   1.3460507e-02
   4.2708000e+04   1.3380244e-02
   4.3378000e+04   1.3215870e-02
   4.4068000e+04   1.2915288e-02
   4.4722000e+04   1.2758943e-02
   4.5444000e+04   1.2791829e-02
   4.6096000e+04   1.2592914e-02
   4.6958000e+04   1.2390587e-02
   4.7936000e+04   1.2351232e-02
   4.8644000e+04   1.2330402e-02
   4.9908000e+04   1.2110663e-02
   5.0608000e+04   1.2141240e-02
   5.1360000e+04   1.2056413e-02
   5.2036000e+04   1.1955292e-02
   5.2926000e+04   1.1862958e-02
   5.3652000e+04   1.1852666e-02
   5.4676000e+04   1.1409936e-02
   5.5760000e+04   1.1132128e-02
   5.6954000e+04   1.1045721e-02
   5.7988000e+04   1.0867218e-02
   5.9052000e+04   1.0719717e-02
   6.0112000e+04   1.0647967e-02
   6.1468000e+04   1.0462625e-02
   6.2508000e+04   1.0287844e-02
   6.3698000e+04   1.0202835e-02
   6.4988000e+04   1.0110674e-02
   6.6356000e+04   1.0096374e-02
   6.7896000e+04   1.0031741e-02
   6.8960000e+04   9.9598161e-03
   7.0312000e+04   9.9645283e-03
   7.1452000e+04   9.9733549e-03
   7.2746000e+04   9.9447509e-03
   7.4032000e+04   9.8440884e-03
   7.5298000e+04   9.7754738e-03
   7.6742000e+04   9.7326017e-03
   7.8056000e+04   9.7025697e-03
   7.9486000e+04   9.5740825e-03
   8.0912000e+04   9.5973954e-03
   8.2682000e+04   9.6319885e-03
   8.4146000e+04   9.4556185e-03
   8.5340000e+04   9.4820407e-03
   8.6822000e+04   9.3935166e-03
   8.8376000e+04   9.3475559e-03
   9.0002000e+04   9.2895821e-03
   9.1750000e+04   9.2054007e-03
   9.3720000e+04   9.1787206e-03
   9.5082000e+04   9.1918201e-03
   9.6630000e+04   8.9869666e-03
   9.8370000e+04   8.8849160e-03
   1.0032400e+05   8.8445734e-03
   1.0233200e+05   8.7845158e-03
   1.0414800e+05   8.7444461e-03
   1.0626400e+05   8.5728010e-03
   1.0843000e+05   8.5685257e-03
   1.1037800e+05   8.5804181e-03
   1.1219000e+05   8.6036347e-03
   1.1409400e+05   8.6182764e-03
   1.1657200e+05   8.6333194e-03
   1.1876800e+05   8.5874028e-03
   1.2101800e+05   8.5440047e-03
   1.2319200e+05   8.4781742e-03
   1.2538200e+05   8.4497417e-03
   1.2778600e+05   8.4122449e-03
   1.2997200e+05   8.4197244e-03
   1.3215800e+05   8.3912039e-03
   1.3429000e+05   8.3804450e-03
   1.3678200e+05   8.3571824e-03
   1.3940200e+05   8.3617332e-03
   1.4205800e+05   8.3038393e-03
   1.4448800e+05   8.2101312e-03
   1.4695400e+05   8.1916971e-03
   1.4970800e+05   8.1214579e-03
   1.5242000e+05   8.0498106e-03
   1.5497200e+05   8.0250152e-03
   1.5763200e+05   8.0205653e-03
   1.6023000e+05   7.9761771e-03
   1.6326400e+05   7.9636301e-03
   1.6576400e+05   7.9418002e-03
   1.6848800e+05   7.9348602e-03
   1.7200000e+05   7.8760743e-03
   1.7508600e+05   7.7513122e-03
   1.7811200e+05   7.7424763e-03
   1.8117800e+05   7.7061339e-03
   1.8455200e+05   7.5409074e-03
   1.8788400e+05   7.4484784e-03
   1.9136200e+05   7.3673150e-03
   1.9469200e+05   7.3462027e-03
   1.9864200e+05   7.3273111e-03


==> figures/compare_sep/L2_0.01_total.dat <==
   5.0400000e+02   9.0137410e-01
   5.2000000e+02   8.6497885e-01
   5.2600000e+02   8.5401145e-01
   5.3200000e+02   8.4297483e-01
   5.4600000e+02   8.4996328e-01
   5.5600000e+02   8.4104206e-01
   5.6200000e+02   8.3341525e-01
   5.7600000e+02   8.2186533e-01
   5.9800000e+02   8.5218262e-01
   6.0400000e+02   8.4428666e-01
   6.1800000e+02   8.5783479e-01
   6.2400000e+02   8.4989297e-01
   6.4200000e+02   8.8537915e-01
   6.4800000e+02   8.7764623e-01
   6.5400000e+02   8.6984393e-01
   6.6000000e+02   8.6190167e-01
   6.6600000e+02   8.5387966e-01
   6.7200000e+02   8.4581110e-01
   6.7600000e+02   8.4073667e-01
   6.8000000e+02   8.3563265e-01
   6.8400000e+02   8.3051685e-01
   6.8800000e+02   8.2535340e-01
   6.9200000e+02   8.2015775e-01
   6.9600000e+02   8.1494415e-01
   6.9800000e+02   8.1230569e-01
   7.0000000e+02   8.0965645e-01
   7.0400000e+02   8.0608576e-01
   7.0800000e+02   8.0250088e-01
   7.1200000e+02   7.9890027e-01
   7.1600000e+02   7.9528848e-01
   7.2000000e+02   7.9161087e-01
   7.2400000e+02   7.8796195e-01
   7.2800000e+02   7.8430361e-01
   7.4400000e+02   7.6835481e-01
   7.5600000e+02   7.5618735e-01
   7.7200000e+02   7.4575514e-01
   7.8400000e+02   7.3817489e-01
   8.1200000e+02   7.1982738e-01
   8.4000000e+02   7.0736349e-01
   8.6400000e+02   6.9645818e-01
   8.7600000e+02   6.8969795e-01
   8.8800000e+02   6.8284302e-01
   9.0000000e+02   6.7600420e-01
   9.1200000e+02   6.6896542e-01
   9.2400000e+02   6.6189724e-01
   9.2800000e+02   6.5963123e-01
   9.3200000e+02   6.5735790e-01
   9.3600000e+02   6.5508246e-01
   9.4000000e+02   6.5279302e-01
   9.4400000e+02   6.5049601e-01
   9.4800000e+02   6.4819653e-01
   9.5200000e+02   6.4587997e-01
   9.5600000e+02   6.4434398e-01
   9.6000000e+02   6.4280384e-01
   9.6400000e+02   6.4126319e-01
   9.6800000e+02   6.3971655e-01
   9.7200000e+02   6.3817001e-01
   9.7600000e+02   6.3658605e-01
   9.8000000e+02   6.3503251e-01
   9.9200000e+02   6.2986708e-01
   1.0080000e+03   6.2292119e-01
   1.0240000e+03   6.1850234e-01
   1.0360000e+03   6.1528961e-01
   1.0640000e+03   6.0742087e-01
   1.0980000e+03   6.0110915e-01
   1.1280000e+03   5.9530789e-01
   1.1460000e+03   5.9119509e-01
   1.1640000e+03   5.8700052e-01
   1.1760000e+03   5.8420035e-01
   1.1920000e+03   5.8239071e-01
   1.2000000e+03   5.8059874e-01
   1.2080000e+03   5.7880279e-01
   1.2160000e+03   5.7700130e-01
   1.2320000e+03   5.7607195e-01
   1.2520000e+03   5.7608798e-01
   1.2600000e+03   5.7490100e-01
   1.2680000e+03   5.7370235e-01
   1.2760000e+03   5.7251610e-01
   1.2920000e+03   5.6897395e-01
   1.3240000e+03   5.6830599e-01
   1.3520000e+03   5.6822406e-01
   1.3800000e+03   5.6352749e-01
   1.4220000e+03   5.6091086e-01
   1.4660000e+03   5.6363383e-01
   1.5020000e+03   5.5902547e-01
   1.5300000e+03   5.5614495e-01
   1.5520000e+03   5.5356951e-01
   1.5840000e+03   5.4912041e-01
   1.6100000e+03   5.4576858e-01
   1.6560000e+03   5.4196654e-01
   1.7000000e+03   5.3836290e-01
   1.7360000e+03   5.3516968e-01
   1.8020000e+03   5.3375190e-01
   1.8540000e+03   5.3208794e-01
   1.8980000e+03   5.3062633e-01
   1.9340000e+03   5.2739800e-01
   1.9600000e+03   5.2473447e-01
   1.9900000e+03   5.2276500e-01
   2.0240000e+03   5.2064264e-01
   2.0700000e+03   5.1794505e-01
   2.1000000e+03   5.1595106e-01
   2.1640000e+03   5.1148693e-01
   2.2040000e+03   5.0906977e-01
   2.2380000e+03   5.0679395e-01
   2.2540000e+03   5.0550548e-01
   2.2740000e+03   5.0412228e-01
   2.2940000e+03   5.0263736e-01
   2.3540000e+03   4.9990535e-01
   2.3980000e+03   4.9833237e-01
   2.4500000e+03   4.9547884e-01
   2.4680000e+03   4.9433820e-01
   2.4860000e+03   4.9322732e-01
   2.5260000e+03   4.9290216e-01
   2.5700000e+03   4.9147402e-01
   2.6240000e+03   4.8899965e-01
   2.6700000e+03   4.8610346e-01
   2.7380000e+03   4.8562451e-01
   2.8460000e+03   4.8370359e-01
   2.9340000e+03   4.8065492e-01
   2.9860000e+03   4.7785147e-01
   3.0400000e+03   4.7602175e-01
   3.0940000e+03   4.7453696e-01
   3.1440000e+03   4.7256358e-01
   3.1720000e+03   4.7029028e-01
   3.2140000e+03   4.6748279e-01
   3.3200000e+03   4.6589735e-01
   3.4620000e+03   4.6207982e-01
   3.5360000e+03   4.6009653e-01
   3.6020000e+03   4.5809209e-01
   3.6700000e+03   4.5623593e-01
   3.7440000e+03   4.5360658e-01
   3.8040000e+03   4.5156323e-01
   3.8960000e+03   4.4864576e-01
   3.9640000e+03   4.4597022e-01
   4.1260000e+03   4.4206638e-01
   4.1900000e+03   4.4126811e-01
   4.2520000e+03   4.4159372e-01
   4.3020000e+03   4.4092275e-01
   4.3640000e+03   4.3990241e-01
   4.4180000e+03   4.3858450e-01
   4.4820000e+03   4.3664853e-01
   4.5560000e+03   4.3543647e-01
   4.6140000e+03   4.3472232e-01
   4.6480000e+03   4.3348387e-01
   4.7660000e+03   4.2964340e-01
   4.8100000e+03   4.2791628e-01
   4.8720000e+03   4.2630173e-01
   4.9240000e+03   4.2434223e-01
   4.9880000e+03   4.2167155e-01
   5.0440000e+03   4.1953267e-01
   5.0800000e+03   4.1862419e-01
   5.1680000e+03   4.1700406e-01
   5.2580000e+03   4.1486804e-01
   5.3320000e+03   4.1279646e-01
   5.4200000e+03   4.1179243e-01
   5.5980000e+03   4.0944762e-01
   5.7120000e+03   4.0782931e-01
   5.7860000e+03   4.0571294e-01
   5.8500000e+03   4.0314957e-01
   5.9380000e+03   4.0111214e-01
   5.9920000e+03   3.9887962e-01
   6.0760000e+03   3.9740033e-01
   6.2140000e+03   3.9563357e-01
   6.3060000e+03   3.9382631e-01
   6.3720000e+03   3.9192064e-01
   6.5400000e+03   3.9009320e-01
   6.7240000e+03   3.8720648e-01
   6.8720000e+03   3.8511959e-01
   6.9720000e+03   3.8430102e-01
   7.0680000e+03   3.8203848e-01
   7.2280000e+03   3.7972798e-01
   7.3280000e+03   3.7789046e-01
   7.4160000e+03   3.7621077e-01
   7.5880000e+03   3.7426800e-01
   7.8380000e+03   3.7250819e-01
   8.0160000e+03   3.7051549e-01
   8.1460000e+03   3.6938570e-01
   8.2460000e+03   3.6883826e-01
   8.4860000e+03   3.6713016e-01
   8.5880000e+03   3.6577756e-01
   8.6800000e+03   3.6377111e-01
   8.8800000e+03   3.6153381e-01
   9.0320000e+03   3.5920210e-01
   9.1600000e+03   3.5760852e-01
   9.3720000e+03   3.5649147e-01
   9.6000000e+03   3.5393667e-01
   9.7660000e+03   3.5210385e-01
   9.9580000e+03   3.5069474e-01
   1.0390000e+04   3.4808298e-01
   1.0524000e+04   3.4650335e-01
   1.0696000e+04   3.4497359e-01
   1.0910000e+04   3.4241687e-01
   1.1058000e+04   3.4166055e-01
   1.1326000e+04   3.3963050e-01
   1.1544000e+04   3.3799927e-01
   1.1758000e+04   3.3615379e-01
   1.1962000e+04   3.3258442e-01
   1.2192000e+04   3.3043819e-01
   1.2444000e+04   3.2926911e-01
   1.2740000e+04   3.2795230e-01
   1.3064000e+04   3.2534562e-01
   1.3258000e+04   3.2403985e-01
   1.3368000e+04   3.2306470e-01
   1.3440000e+04   3.2189639e-01
   1.3708000e+04   3.1997622e-01
   1.4006000e+04   3.1826548e-01
   1.4248000e+04   3.1637911e-01
   1.4526000e+04   3.1478559e-01
   1.4824000e+04   3.1313788e-01
   1.5074000e+04   3.1160164e-01
   1.5426000e+04   3.0982296e-01
   1.5740000e+04   3.0812558e-01
   1.5998000e+04   3.0718477e-01
   1.6320000e+04   3.0616369e-01
   1.6612000e+04   3.0461344e-01
   1.6950000e+04   3.0328052e-01
   1.7210000e+04   3.0211118e-01
   1.7514000e+04   3.0083595e-01
   1.7800000e+04   2.9917582e-01
   1.7970000e+04   2.9798903e-01
   1.8338000e+04   2.9671356e-01
   1.8624000e+04   2.9561714e-01
   1.9012000e+04   2.9437556e-01
   1.9384000e+04   2.9383069e-01
   1.9912000e+04   2.9247586e-01
   2.0220000e+04   2.9038062e-01
   2.0546000e+04   2.8914970e-01
   2.0744000e+04   2.8841017e-01
   2.1112000e+04   2.8720621e-01
   2.1574000e+04   2.8627511e-01
   2.1994000e+04   2.8600323e-01
   2.2322000e+04   2.8529404e-01
   2.2654000e+04   2.8429909e-01
   2.2990000e+04   2.8323871e-01
   2.3344000e+04   2.8161197e-01
   2.3726000e+04   2.8021653e-01
   2.4086000e+04   2.7869988e-01
   2.4478000e+04   2.7758459e-01
   2.4870000e+04   2.7618810e-01
   2.5398000e+04   2.7445463e-01
   2.5906000e+04   2.7327411e-01
   2.6350000e+04   2.7208148e-01
   2.6806000e+04   2.7045372e-01
   2.7006000e+04   2.6952034e-01
   2.7476000e+04   2.6797072e-01
   2.7880000e+04   2.6653838e-01
   2.8350000e+04   2.6500522e-01
   2.8838000e+04   2.6364289e-01
   2.9432000e+04   2.6258621e-01
   2.9928000e+04   2.6122284e-01
   3.0530000e+04   2.5986753e-01
   3.1176000e+04   2.5879893e-01
   3.1688000e+04   2.5785871e-01
   3.2174000e+04   2.5681143e-01
   3.2716000e+04   2.5530052e-01
   3.3450000e+04   2.5376213e-01
   3.4140000e+04   2.5240451e-01
   3.4654000e+04   2.5143969e-01
   3.5336000e+04   2.5008755e-01
   3.5928000e+04   2.4897510e-01
   3.6696000e+04   2.4716883e-01
   3.7330000e+04   2.4586487e-01
   3.8018000e+04   2.4443316e-01
   3.8836000e+04   2.4343088e-01
   3.9356000e+04   2.4272140e-01
   3.9998000e+04   2.4147119e-01
   4.0796000e+04   2.3981151e-01
   4.1404000e+04   2.3856740e-01
   4.2098000e+04   2.3710504e-01
   4.2708000e+04   2.3616634e-01
   4.3378000e+04   2.3507374e-01
   4.4068000e+04   2.3334948e-01
   4.4722000e+04   2.3196748e-01
   4.5444000e+04   2.3052509e-01
   4.6096000e+04   2.2897436e-01
   4.6958000e+04   2.2722414e-01
   4.7936000e+04   2.2573120e-01
   4.8644000e+04   2.2458712e-01
   4.9908000e+04   2.2264545e-01
   5.0608000e+04   2.2129265e-01
   5.1360000e+04   2.1960579e-01
   5.2036000e+04   2.1839560e-01
   5.2926000e+04   2.1718619e-01
   5.3652000e+04   2.1628619e-01
   5.4676000e+04   2.1495833e-01
   5.5760000e+04   2.1377998e-01
   5.6954000e+04   2.1257341e-01
   5.7988000e+04   2.1181122e-01
   5.9052000e+04   2.1081102e-01
   6.0112000e+04   2.0959238e-01
   6.1468000e+04   2.0825644e-01
   6.2508000e+04   2.0707295e-01
   6.3698000e+04   2.0579795e-01
   6.4988000e+04   2.0469377e-01
   6.6356000e+04   2.0312142e-01
   6.7896000e+04   2.0185189e-01
   6.8960000e+04   2.0101023e-01
   7.0312000e+04   2.0003299e-01
   7.1452000e+04   1.9910585e-01
   7.2746000e+04   1.9770217e-01
   7.4032000e+04   1.9661366e-01
   7.5298000e+04   1.9555483e-01
   7.6742000e+04   1.9455687e-01
   7.8056000e+04   1.9336706e-01
   7.9486000e+04   1.9224721e-01
   8.0912000e+04   1.9107969e-01
   8.2682000e+04   1.8960509e-01
   8.4146000e+04   1.8832363e-01
   8.5340000e+04   1.8711773e-01
   8.6822000e+04   1.8580035e-01
   8.8376000e+04   1.8482162e-01
   9.0002000e+04   1.8397979e-01
   9.1750000e+04   1.8293822e-01
   9.3720000e+04   1.8164965e-01
   9.5082000e+04   1.8072542e-01
   9.6630000e+04   1.7970795e-01
   9.8370000e+04   1.7867335e-01
   1.0032400e+05   1.7780907e-01
   1.0233200e+05   1.7694862e-01
   1.0414800e+05   1.7618724e-01
   1.0626400e+05   1.7523334e-01
   1.0843000e+05   1.7434587e-01
   1.1037800e+05   1.7350298e-01
   1.1219000e+05   1.7262104e-01
   1.1409400e+05   1.7175959e-01
   1.1657200e+05   1.7071075e-01
   1.1876800e+05   1.6988508e-01
   1.2101800e+05   1.6900083e-01
   1.2319200e+05   1.6811772e-01
   1.2538200e+05   1.6729520e-01
   1.2778600e+05   1.6622788e-01
   1.2997200e+05   1.6509224e-01
   1.3215800e+05   1.6426891e-01
   1.3429000e+05   1.6335154e-01
   1.3678200e+05   1.6259345e-01
   1.3940200e+05   1.6176699e-01
   1.4205800e+05   1.6087179e-01
   1.4448800e+05   1.6006540e-01
   1.4695400e+05   1.5946228e-01
   1.4970800e+05   1.5871767e-01
   1.5242000e+05   1.5794945e-01
   1.5497200e+05   1.5702356e-01
   1.5763200e+05   1.5624568e-01
   1.6023000e+05   1.5544969e-01
   1.6326400e+05   1.5449398e-01
   1.6576400e+05   1.5387568e-01
   1.6848800e+05   1.5321718e-01
   1.7200000e+05   1.5236170e-01
   1.7508600e+05   1.5155311e-01
   1.7811200e+05   1.5080212e-01
   1.8117800e+05   1.5008510e-01
   1.8455200e+05   1.4933557e-01
   1.8788400e+05   1.4857397e-01
   1.9136200e+05   1.4785555e-01
   1.9469200e+05   1.4704980e-01
   1.9864200e+05   1.4622606e-01


==> figures/compare_sep/L2_0.01_volume.dat <==
   5.0400000e+02   8.0716499e-01
   5.2000000e+02   7.6172382e-01
   5.2600000e+02   7.4859518e-01
   5.3200000e+02   7.3523214e-01
   5.4600000e+02   7.4098642e-01
   5.5600000e+02   7.2737426e-01
   5.6200000e+02   7.1882704e-01
   5.7600000e+02   6.9935557e-01
   5.9800000e+02   7.3032250e-01
   6.0400000e+02   7.2181020e-01
   6.1800000e+02   7.3785306e-01
   6.2400000e+02   7.2942863e-01
   6.4200000e+02   7.6739029e-01
   6.4800000e+02   7.5929365e-01
   6.5400000e+02   7.5110975e-01
   6.6000000e+02   7.4283568e-01
   6.6600000e+02   7.3446842e-01
   6.7200000e+02   7.2600472e-01
   6.7600000e+02   7.1996222e-01
   6.8000000e+02   7.1386858e-01
   6.8400000e+02   7.0772247e-01
   6.8800000e+02   7.0152252e-01
   6.9200000e+02   6.9526728e-01
   6.9600000e+02   6.8895526e-01
   6.9800000e+02   6.8577746e-01
   7.0000000e+02   6.8258486e-01
   7.0400000e+02   6.7816679e-01
   7.0800000e+02   6.7371975e-01
   7.1200000e+02   6.6924315e-01
   7.1600000e+02   6.6473641e-01
   7.2000000e+02   6.6019891e-01
   7.2400000e+02   6.5563000e-01
   7.2800000e+02   6.5102903e-01
   7.4400000e+02   6.3137408e-01
   7.5600000e+02   6.1622158e-01
   7.7200000e+02   6.0203062e-01
   7.8400000e+02   5.9116388e-01
   8.1200000e+02   5.6499596e-01
   8.4000000e+02   5.4744344e-01
   8.6400000e+02   5.3185016e-01
   8.7600000e+02   5.2356857e-01
   8.8800000e+02   5.1515386e-01
   9.0000000e+02   5.0659940e-01
   9.1200000e+02   4.9789799e-01
   9.2400000e+02   4.8904178e-01
   9.2800000e+02   4.8587321e-01
   9.3200000e+02   4.8268384e-01
   9.3600000e+02   4.7947326e-01
   9.4000000e+02   4.7624103e-01
   9.4400000e+02   4.7298672e-01
   9.4800000e+02   4.6970986e-01
   9.5200000e+02   4.6640997e-01
   9.5600000e+02   4.6412578e-01
   9.6000000e+02   4.6183028e-01
   9.6400000e+02   4.5952332e-01
   9.6800000e+02   4.5720472e-01
   9.7200000e+02   4.5487430e-01
   9.7600000e+02   4.5253188e-01
   9.8000000e+02   4.5017727e-01
   9.9200000e+02   4.4269169e-01
   1.0080000e+03   4.3250944e-01
   1.0240000e+03   4.2538468e-01
   1.0360000e+03   4.1996179e-01
   1.0640000e+03   4.0702751e-01
   1.0980000e+03   3.9651323e-01
   1.1280000e+03   3.8694627e-01
   1.1460000e+03   3.8090949e-01
   1.1640000e+03   3.7477548e-01
   1.1760000e+03   3.7062975e-01
   1.1920000e+03   3.6869722e-01
   1.2000000e+03   3.6572302e-01
   1.2080000e+03   3.6272443e-01
   1.2160000e+03   3.5970085e-01
   1.2320000e+03   3.5667979e-01
   1.2520000e+03   3.5360888e-01
   1.2600000e+03   3.5147726e-01
   1.2680000e+03   3.4933264e-01
   1.2760000e+03   3.4717477e-01
   1.2920000e+03   3.4629171e-01
   1.3240000e+03   3.4353658e-01
   1.3520000e+03   3.4128359e-01
   1.3800000e+03   3.3310775e-01
   1.4220000e+03   3.3117266e-01
   1.4660000e+03   3.2859186e-01
   1.5020000e+03   3.2441421e-01
   1.5300000e+03   3.1853224e-01
   1.5520000e+03   3.1468230e-01
   1.5840000e+03   3.1242836e-01
   1.6100000e+03   3.1060396e-01
   1.6560000e+03   3.0470398e-01
   1.7000000e+03   2.9814881e-01
   1.7360000e+03   2.9318634e-01
   1.8020000e+03   2.8997871e-01
   1.8540000e+03   2.8734970e-01
   1.8980000e+03   2.8530096e-01
   1.9340000e+03   2.8332969e-01
   1.9600000e+03   2.8216670e-01
   1.9900000e+03   2.8087677e-01
   2.0240000e+03   2.7959742e-01
   2.0700000e+03   2.7789664e-01
   2.1000000e+03   2.7638626e-01
   2.1640000e+03   2.7330928e-01
   2.2040000e+03   2.7145837e-01
   2.2380000e+03   2.6979495e-01
   2.2540000e+03   2.6750469e-01
   2.2740000e+03   2.6565025e-01
   2.2940000e+03   2.6431609e-01
   2.3540000e+03   2.6237732e-01
   2.3980000e+03   2.6096385e-01
   2.4500000e+03   2.5947344e-01
   2.4680000e+03   2.5731587e-01
   2.4860000e+03   2.5546449e-01
   2.5260000e+03   2.5415219e-01
   2.5700000e+03   2.5277687e-01
   2.6240000e+03   2.5142790e-01
   2.6700000e+03   2.5020424e-01
   2.7380000e+03   2.4850903e-01
   2.8460000e+03   2.4619385e-01
   2.9340000e+03   2.4461715e-01
   2.9860000e+03   2.3997347e-01
   3.0400000e+03   2.3877964e-01
   3.0940000e+03   2.3800250e-01
   3.1440000e+03   2.3344214e-01
   3.1720000e+03   2.3179541e-01
   3.2140000e+03   2.3102518e-01
   3.3200000e+03   2.2884101e-01
   3.4620000e+03   2.2599289e-01
   3.5360000e+03   2.2131658e-01
   3.6020000e+03   2.1736902e-01
   3.6700000e+03   2.1599112e-01
   3.7440000e+03   2.1450572e-01
   3.8040000e+03   2.1348328e-01
   3.8960000e+03   2.1203255e-01
   3.9640000e+03   2.1095976e-01
   4.1260000e+03   2.0847792e-01
   4.1900000e+03   2.0723000e-01
   4.2520000e+03   2.0618533e-01
   4.3020000e+03   2.0542142e-01
   4.3640000e+03   2.0442575e-01
   4.4180000e+03   2.0349385e-01
   4.4820000e+03   2.0228348e-01
   4.5560000e+03   2.0128876e-01
   4.6140000e+03   2.0064189e-01
   4.6480000e+03   1.9849748e-01
   4.7660000e+03   1.9684759e-01
   4.8100000e+03   1.9641020e-01
   4.8720000e+03   1.9543925e-01
   4.9240000e+03   1.9479971e-01
   4.9880000e+03   1.9403343e-01
   5.0440000e+03   1.9343886e-01
   5.0800000e+03   1.9161417e-01
   5.1680000e+03   1.9055875e-01
   5.2580000e+03   1.8950254e-01
   5.3320000e+03   1.8862051e-01
   5.4200000e+03   1.8749190e-01
   5.5980000e+03   1.8592197e-01
   5.7120000e+03   1.8338681e-01
   5.7860000e+03   1.8265005e-01
   5.8500000e+03   1.8183962e-01
   5.9380000e+03   1.8099944e-01
   5.9920000e+03   1.8045803e-01
   6.0760000e+03   1.7745158e-01
   6.2140000e+03   1.7650273e-01
   6.3060000e+03   1.7588955e-01
   6.3720000e+03   1.7543127e-01
   6.5400000e+03   1.7404179e-01
   6.7240000e+03   1.7244651e-01
   6.8720000e+03   1.6851629e-01
   6.9720000e+03   1.6763640e-01
   7.0680000e+03   1.6685081e-01
   7.2280000e+03   1.6560072e-01
   7.3280000e+03   1.6479225e-01
   7.4160000e+03   1.6421423e-01
   7.5880000e+03   1.6301922e-01
   7.8380000e+03   1.6123120e-01
   8.0160000e+03   1.5992890e-01
   8.1460000e+03   1.5884249e-01
   8.2460000e+03   1.5737710e-01
   8.4860000e+03   1.5584597e-01
   8.5880000e+03   1.5528458e-01
   8.6800000e+03   1.5480253e-01
   8.8800000e+03   1.5366666e-01
   9.0320000e+03   1.5264172e-01
   9.1600000e+03   1.5130589e-01
   9.3720000e+03   1.5029688e-01
   9.6000000e+03   1.4915266e-01
   9.7660000e+03   1.4815263e-01
   9.9580000e+03   1.4703669e-01
   1.0390000e+04   1.4520662e-01
   1.0524000e+04   1.4393527e-01
   1.0696000e+04   1.4328490e-01
   1.0910000e+04   1.4258577e-01
   1.1058000e+04   1.4103732e-01
   1.1326000e+04   1.4003923e-01
   1.1544000e+04   1.3926975e-01
   1.1758000e+04   1.3855321e-01
   1.1962000e+04   1.3785700e-01
   1.2192000e+04   1.3705008e-01
   1.2444000e+04   1.3608554e-01
   1.2740000e+04   1.3491152e-01
   1.3064000e+04   1.3249873e-01
   1.3258000e+04   1.3186140e-01
   1.3368000e+04   1.3141861e-01
   1.3440000e+04   1.3099621e-01
   1.3708000e+04   1.3039589e-01
   1.4006000e+04   1.2970235e-01
   1.4248000e+04   1.2898235e-01
   1.4526000e+04   1.2817271e-01
   1.4824000e+04   1.2728539e-01
   1.5074000e+04   1.2651362e-01
   1.5426000e+04   1.2563676e-01
   1.5740000e+04   1.2477762e-01
   1.5998000e+04   1.2402899e-01
   1.6320000e+04   1.2273901e-01
   1.6612000e+04   1.2207635e-01
   1.6950000e+04   1.2123041e-01
   1.7210000e+04   1.2065572e-01
   1.7514000e+04   1.1974209e-01
   1.7800000e+04   1.1908225e-01
   1.7970000e+04   1.1838308e-01
   1.8338000e+04   1.1779936e-01
   1.8624000e+04   1.1707470e-01
   1.9012000e+04   1.1620787e-01
   1.9384000e+04   1.1553828e-01
   1.9912000e+04   1.1454473e-01
   2.0220000e+04   1.1387939e-01
   2.0546000e+04   1.1331969e-01
   2.0744000e+04   1.1268078e-01
   2.1112000e+04   1.1203275e-01
   2.1574000e+04   1.1124426e-01
   2.1994000e+04   1.1053858e-01
   2.2322000e+04   1.0963444e-01
   2.2654000e+04   1.0919488e-01
   2.2990000e+04   1.0879824e-01
   2.3344000e+04   1.0838275e-01
   2.3726000e+04   1.0783899e-01
   2.4086000e+04   1.0744144e-01
   2.4478000e+04   1.0692398e-01
   2.4870000e+04   1.0624512e-01
   2.5398000e+04   1.0496643e-01
   2.5906000e+04   1.0422371e-01
   2.6350000e+04   1.0359976e-01
   2.6806000e+04   1.0289702e-01
   2.7006000e+04   1.0266830e-01
   2.7476000e+04   1.0199032e-01
   2.7880000e+04   1.0136767e-01
   2.8350000e+04   1.0082782e-01
   2.8838000e+04   1.0023391e-01
   2.9432000e+04   9.9595390e-02
   2.9928000e+04   9.9050350e-02
   3.0530000e+04   9.8369726e-02
   3.1176000e+04   9.7463737e-02
   3.1688000e+04   9.7033033e-02
   3.2174000e+04   9.6608474e-02
   3.2716000e+04   9.6164788e-02
   3.3450000e+04   9.5490891e-02
   3.4140000e+04   9.4867101e-02
   3.4654000e+04   9.4216575e-02
   3.5336000e+04   9.3736666e-02
   3.5928000e+04   9.3184812e-02
   3.6696000e+04   9.2433335e-02
   3.7330000e+04   9.1874395e-02
   3.8018000e+04   9.1301796e-02
   3.8836000e+04   9.0632981e-02
   3.9356000e+04   9.0117521e-02
   3.9998000e+04   8.9655788e-02
   4.0796000e+04   8.9029416e-02
   4.1404000e+04   8.8689671e-02
   4.2098000e+04   8.8172458e-02
   4.2708000e+04   8.7523356e-02
   4.3378000e+04   8.7064756e-02
   4.4068000e+04   8.6596697e-02
   4.4722000e+04   8.6217339e-02
   4.5444000e+04   8.5865011e-02
   4.6096000e+04   8.5517776e-02
   4.6958000e+04   8.4934548e-02
   4.7936000e+04   8.3949043e-02
   4.8644000e+04   8.3623924e-02
   4.9908000e+04   8.2877540e-02
   5.0608000e+04   8.2605484e-02
   5.1360000e+04   8.2155878e-02
   5.2036000e+04   8.1756027e-02
   5.2926000e+04   8.1265773e-02
   5.3652000e+04   8.0800930e-02
   5.4676000e+04   8.0246925e-02
   5.5760000e+04   7.9679911e-02
   5.6954000e+04   7.9003306e-02
   5.7988000e+04   7.8528576e-02
   5.9052000e+04   7.8071902e-02
   6.0112000e+04   7.7648294e-02
   6.1468000e+04   7.7060554e-02
   6.2508000e+04   7.6618820e-02
   6.3698000e+04   7.6179158e-02
   6.4988000e+04   7.5645438e-02
   6.6356000e+04   7.5143186e-02
   6.7896000e+04   7.4505194e-02
   6.8960000e+04   7.4082664e-02
   7.0312000e+04   7.3615050e-02
   7.1452000e+04   7.3218652e-02
   7.2746000e+04   7.2810513e-02
   7.4032000e+04   7.2349556e-02
   7.5298000e+04   7.1937380e-02
   7.6742000e+04   7.1478189e-02
   7.8056000e+04   7.1130738e-02
   7.9486000e+04   7.0654341e-02
   8.0912000e+04   7.0274475e-02
   8.2682000e+04   6.9765582e-02
   8.4146000e+04   6.9426357e-02
   8.5340000e+04   6.9121977e-02
   8.6822000e+04   6.8685727e-02
   8.8376000e+04   6.8196372e-02
   9.0002000e+04   6.7700279e-02
   9.1750000e+04   6.7285829e-02
   9.3720000e+04   6.6757294e-02
   9.5082000e+04   6.6452724e-02
   9.6630000e+04   6.6007675e-02
   9.8370000e+04   6.5611336e-02
   1.0032400e+05   6.5185550e-02
   1.0233200e+05   6.4793851e-02
   1.0414800e+05   6.4449542e-02
   1.0626400e+05   6.4003995e-02
   1.0843000e+05   6.3535146e-02
   1.1037800e+05   6.3186957e-02
   1.1219000e+05   6.2864257e-02
   1.1409400e+05   6.2545627e-02
   1.1657200e+05   6.2073662e-02
   1.1876800e+05   6.1663202e-02
   1.2101800e+05   6.1264265e-02
   1.2319200e+05   6.0951360e-02
   1.2538200e+05   6.0605298e-02
   1.2778600e+05   6.0196053e-02
   1.2997200e+05   5.9857208e-02
   1.3215800e+05   5.9501431e-02
   1.3429000e+05   5.9183576e-02
   1.3678200e+05   5.8831589e-02
   1.3940200e+05   5.8480071e-02
   1.4205800e+05   5.8087743e-02
   1.4448800e+05   5.7770113e-02
   1.4695400e+05   5.7432907e-02
   1.4970800e+05   5.7112835e-02
   1.5242000e+05   5.6771322e-02
   1.5497200e+05   5.6444967e-02
   1.5763200e+05   5.6145980e-02
   1.6023000e+05   5.5846352e-02
   1.6326400e+05   5.5486000e-02
   1.6576400e+05   5.5125916e-02
   1.6848800e+05   5.4833666e-02
   1.7200000e+05   5.4488745e-02
   1.7508600e+05   5.4158893e-02
   1.7811200e+05   5.3812809e-02
   1.8117800e+05   5.3477122e-02
   1.8455200e+05   5.3169577e-02
   1.8788400e+05   5.2841853e-02
   1.9136200e+05   5.2545764e-02
   1.9469200e+05   5.2261424e-02
   1.9864200e+05   5.1921519e-02


==> figures/compare_sep/L2_0.06_dirichlet.dat <==
   5.0400000e+02   2.0152908e-02
   5.2000000e+02   2.0152908e-02
   5.3200000e+02   2.0152908e-02
   5.7600000e+02   2.0152908e-02
   6.2400000e+02   2.0152908e-02
   6.6600000e+02   2.0152908e-02
   6.7600000e+02   2.0152908e-02
   6.9200000e+02   2.0152908e-02
   7.0000000e+02   2.0152908e-02
   7.1600000e+02   2.0152908e-02
   7.2800000e+02   2.0152908e-02
   7.5600000e+02   2.0152908e-02
   8.1200000e+02   2.0152908e-02
   8.8800000e+02   2.0152908e-02
   9.2400000e+02   2.0152908e-02
   9.4400000e+02   2.0152908e-02
   9.5600000e+02   2.0152908e-02
   9.8000000e+02   2.0152908e-02
   1.0080000e+03   2.0152908e-02
   1.0640000e+03   2.0152908e-02
   1.1840000e+03   2.0152908e-02
   1.2320000e+03   2.0152908e-02
   1.3160000e+03   1.9996492e-02
   1.3920000e+03   1.9996492e-02
   1.5200000e+03   1.4254000e-02
   1.6240000e+03   1.4254000e-02
   1.9100000e+03   1.4254000e-02
   2.0940000e+03   1.4254000e-02
   2.2560000e+03   1.4254000e-02
   2.3800000e+03   1.4031982e-02
   2.5360000e+03   1.2914980e-02
   2.8800000e+03   1.1794923e-02
   3.1480000e+03   1.1321560e-02
   3.5580000e+03   1.0756804e-02
   4.1320000e+03   1.0025030e-02
   4.5520000e+03   1.0025030e-02
   4.8300000e+03   9.8448915e-03
   5.1320000e+03   9.2725070e-03
   5.7240000e+03   9.2725070e-03
   6.1060000e+03   9.2725070e-03
   6.8200000e+03   9.2725070e-03
   7.4340000e+03   8.7290437e-03
   8.1220000e+03   8.5289695e-03
   8.8040000e+03   8.1455636e-03
   9.7100000e+03   7.8031448e-03
   1.0784000e+04   7.8031448e-03
   1.1976000e+04   6.4706905e-03
   1.3248000e+04   5.7194327e-03
   1.4688000e+04   5.5808997e-03
   1.6128000e+04   5.4469926e-03
   1.7570000e+04   5.4654785e-03
   1.9378000e+04   5.0065483e-03
   2.1156000e+04   5.0065483e-03
   2.2934000e+04   4.6848201e-03
   2.4712000e+04   4.5930632e-03
   2.7448000e+04   4.3761708e-03
   2.9860000e+04   4.1485531e-03
   3.2966000e+04   3.9319038e-03
   3.5776000e+04   3.7621919e-03
   3.9318000e+04   3.6452379e-03
   4.2914000e+04   3.6343900e-03
   4.6860000e+04   3.5694180e-03
   5.1288000e+04   3.5576249e-03
   5.5660000e+04   3.4444778e-03
   6.1194000e+04   3.3389862e-03
   6.6932000e+04   3.2300511e-03
   7.3536000e+04   3.0856854e-03
   8.0372000e+04   2.8888355e-03
   8.8366000e+04   2.5104723e-03
   9.6762000e+04   2.3668320e-03
   1.0581400e+05   2.1839447e-03
   1.1593400e+05   2.1263707e-03
   1.2869600e+05   2.1081835e-03
   1.4097400e+05   2.0193460e-03
   1.5376800e+05   1.9400878e-03
   1.6830400e+05   1.8872019e-03
   1.8365400e+05   1.8189641e-03


==> figures/compare_sep/L2_0.06_energies.dat <==
   5.0400000e+02   4.7211589e-01
   5.2000000e+02   4.7576403e-01
   5.3200000e+02   4.7907271e-01
   5.7600000e+02   4.9118596e-01
   6.2400000e+02   4.8905147e-01
   6.6600000e+02   4.8642551e-01
   6.7600000e+02   4.8719445e-01
   6.9200000e+02   4.8862539e-01
   7.0000000e+02   4.8933995e-01
   7.1600000e+02   4.9096525e-01
   7.2800000e+02   4.9217325e-01
   7.5600000e+02   4.9470318e-01
   8.1200000e+02   5.0457830e-01
   8.8800000e+02   5.1517852e-01
   9.2400000e+02   5.1640187e-01
   9.4400000e+02   5.1729577e-01
   9.5600000e+02   5.1785946e-01
   9.8000000e+02   5.1909552e-01
   1.0080000e+03   5.2037594e-01
   1.0640000e+03   5.2493396e-01
   1.1840000e+03   5.3411617e-01
   1.2320000e+03   5.4029786e-01
   1.3160000e+03   5.4754804e-01
   1.3920000e+03   5.5561343e-01
   1.5200000e+03   5.6033200e-01
   1.6240000e+03   5.6195437e-01
   1.9100000e+03   5.6540688e-01
   2.0940000e+03   5.6846791e-01
   2.2560000e+03   5.6935008e-01
   2.3800000e+03   5.6981709e-01
   2.5360000e+03   5.7173249e-01
   2.8800000e+03   5.7530636e-01
   3.1480000e+03   5.7686406e-01
   3.5580000e+03   5.7875803e-01
   4.1320000e+03   5.8059196e-01
   4.5520000e+03   5.8375690e-01
   4.8300000e+03   5.8671842e-01
   5.1320000e+03   5.8843652e-01
   5.7240000e+03   5.9041998e-01
   6.1060000e+03   5.9275345e-01
   6.8200000e+03   5.9553206e-01
   7.4340000e+03   5.9651270e-01
   8.1220000e+03   5.9807129e-01
   8.8040000e+03   5.9901603e-01
   9.7100000e+03   6.0019869e-01
   1.0784000e+04   6.0071402e-01
   1.1976000e+04   6.0134596e-01
   1.3248000e+04   6.0195438e-01
   1.4688000e+04   6.0266452e-01
   1.6128000e+04   6.0341209e-01
   1.7570000e+04   6.0378868e-01
   1.9378000e+04   6.0439769e-01
   2.1156000e+04   6.0520527e-01
   2.2934000e+04   6.0641437e-01
   2.4712000e+04   6.0730219e-01
   2.7448000e+04   6.0819540e-01
   2.9860000e+04   6.0902396e-01
   3.2966000e+04   6.0988029e-01
   3.5776000e+04   6.1054200e-01
   3.9318000e+04   6.1120803e-01
   4.2914000e+04   6.1211539e-01
   4.6860000e+04   6.1298056e-01
   5.1288000e+04   6.1373192e-01
   5.5660000e+04   6.1428983e-01
   6.1194000e+04   6.1466059e-01
   6.6932000e+04   6.1507619e-01
   7.3536000e+04   6.1544444e-01
   8.0372000e+04   6.1576223e-01
   8.8366000e+04   6.1607331e-01
   9.6762000e+04   6.1627862e-01
   1.0581400e+05   6.1651243e-01
   1.1593400e+05   6.1670652e-01
   1.2869600e+05   6.1696853e-01
   1.4097400e+05   6.1723269e-01
   1.5376800e+05   6.1747552e-01
   1.6830400e+05   6.1773001e-01
   1.8365400e+05   6.1792891e-01


==> figures/compare_sep/L2_0.06_jumps.dat <==
   5.0400000e+02   3.9706048e-01
   5.2000000e+02   4.0569439e-01
   5.3200000e+02   4.0834990e-01
   5.7600000e+02   4.2824569e-01
   6.2400000e+02   4.3261753e-01
   6.6600000e+02   4.3195024e-01
   6.7600000e+02   4.3060508e-01
   6.9200000e+02   4.3150362e-01
   7.0000000e+02   4.3191172e-01
   7.1600000e+02   4.3303928e-01
   7.2800000e+02   4.3378512e-01
   7.5600000e+02   4.3468619e-01
   8.1200000e+02   4.4262981e-01
   8.8800000e+02   4.4476924e-01
   9.2400000e+02   4.4265768e-01
   9.4400000e+02   4.4320166e-01
   9.5600000e+02   4.4358202e-01
   9.8000000e+02   4.4450016e-01
   1.0080000e+03   4.4489998e-01
   1.0640000e+03   4.4755206e-01
   1.1840000e+03   4.4784390e-01
   1.2320000e+03   4.4649377e-01
   1.3160000e+03   4.4839058e-01
   1.3920000e+03   4.5330406e-01
   1.5200000e+03   4.5267245e-01
   1.6240000e+03   4.4421321e-01
   1.9100000e+03   4.4343789e-01
   2.0940000e+03   4.3309344e-01
   2.2560000e+03   4.2493627e-01
   2.3800000e+03   4.2076507e-01
   2.5360000e+03   4.1918682e-01
   2.8800000e+03   4.1020538e-01
   3.1480000e+03   4.0650238e-01
   3.5580000e+03   4.0032776e-01
   4.1320000e+03   3.8930222e-01
   4.5520000e+03   3.8351599e-01
   4.8300000e+03   3.7848593e-01
   5.1320000e+03   3.6954807e-01
   5.7240000e+03   3.6247540e-01
   6.1060000e+03   3.5449431e-01
   6.8200000e+03   3.4569551e-01
   7.4340000e+03   3.4096157e-01
   8.1220000e+03   3.3285278e-01
   8.8040000e+03   3.2660464e-01
   9.7100000e+03   3.1885022e-01
   1.0784000e+04   3.1156935e-01
   1.1976000e+04   3.0385835e-01
   1.3248000e+04   2.9463390e-01
   1.4688000e+04   2.8690417e-01
   1.6128000e+04   2.7975558e-01
   1.7570000e+04   2.7524532e-01
   1.9378000e+04   2.6956178e-01
   2.1156000e+04   2.6659508e-01
   2.2934000e+04   2.6137061e-01
   2.4712000e+04   2.5527517e-01
   2.7448000e+04   2.4913907e-01
   2.9860000e+04   2.4217057e-01
   3.2966000e+04   2.3618351e-01
   3.5776000e+04   2.3040907e-01
   3.9318000e+04   2.2643951e-01
   4.2914000e+04   2.2015662e-01
   4.6860000e+04   2.1320439e-01
   5.1288000e+04   2.0636659e-01
   5.5660000e+04   2.0032367e-01
   6.1194000e+04   1.9484599e-01
   6.6932000e+04   1.8927904e-01
   7.3536000e+04   1.8345939e-01
   8.0372000e+04   1.7859810e-01
   8.8366000e+04   1.7259577e-01
   9.6762000e+04   1.6759634e-01
   1.0581400e+05   1.6330329e-01
   1.1593400e+05   1.5945162e-01
   1.2869600e+05   1.5528947e-01
   1.4097400e+05   1.5111390e-01
   1.5376800e+05   1.4733475e-01
   1.6830400e+05   1.4356927e-01
   1.8365400e+05   1.4012230e-01


==> figures/compare_sep/L2_0.06_neumann.dat <==
   5.0400000e+02   5.3821679e-02
   5.2000000e+02   5.4508360e-02
   5.3200000e+02   5.3707312e-02
   5.7600000e+02   5.0634878e-02
   6.2400000e+02   5.1844468e-02
   6.6600000e+02   5.1595115e-02
   6.7600000e+02   5.1630190e-02
   6.9200000e+02   5.1581188e-02
   7.0000000e+02   5.1648916e-02
   7.1600000e+02   5.1769754e-02
   7.2800000e+02   5.2131393e-02
   7.5600000e+02   5.2269007e-02
   8.1200000e+02   5.1026742e-02
   8.8800000e+02   5.1518747e-02
   9.2400000e+02   5.0932665e-02
   9.4400000e+02   5.0938861e-02
   9.5600000e+02   5.0943969e-02
   9.8000000e+02   5.1187714e-02
   1.0080000e+03   5.1227498e-02
   1.0640000e+03   5.0791062e-02
   1.1840000e+03   5.0594505e-02
   1.2320000e+03   4.9762234e-02
   1.3160000e+03   5.0820064e-02
   1.3920000e+03   5.1958159e-02
   1.5200000e+03   5.2835475e-02
   1.6240000e+03   5.2376041e-02
   1.9100000e+03   5.2220833e-02
   2.0940000e+03   5.0029371e-02
   2.2560000e+03   4.9297774e-02
   2.3800000e+03   4.9293036e-02
   2.5360000e+03   5.0146169e-02
   2.8800000e+03   4.8126952e-02
   3.1480000e+03   4.6778783e-02
   3.5580000e+03   4.3944018e-02
   4.1320000e+03   3.9542623e-02
   4.5520000e+03   3.9028164e-02
   4.8300000e+03   3.3821996e-02
   5.1320000e+03   3.2076867e-02
   5.7240000e+03   3.0287899e-02
   6.1060000e+03   2.8969951e-02
   6.8200000e+03   3.0142057e-02
   7.4340000e+03   2.8570745e-02
   8.1220000e+03   2.6802915e-02
   8.8040000e+03   2.5335482e-02
   9.7100000e+03   2.4856923e-02
   1.0784000e+04   2.4044700e-02
   1.1976000e+04   2.4376820e-02
   1.3248000e+04   2.2976635e-02
   1.4688000e+04   2.2294415e-02
   1.6128000e+04   2.1723505e-02
   1.7570000e+04   2.1389135e-02
   1.9378000e+04   2.1681865e-02
   2.1156000e+04   2.1176334e-02
   2.2934000e+04   1.9960713e-02
   2.4712000e+04   1.9430245e-02
   2.7448000e+04   1.8368929e-02
   2.9860000e+04   1.7719247e-02
   3.2966000e+04   1.6212105e-02
   3.5776000e+04   1.5362245e-02
   3.9318000e+04   1.4582942e-02
   4.2914000e+04   1.3085887e-02
   4.6860000e+04   1.2593742e-02
   5.1288000e+04   1.2184316e-02
   5.5660000e+04   1.1445033e-02
   6.1194000e+04   1.0994010e-02
   6.6932000e+04   9.9689230e-03
   7.3536000e+04   9.8245395e-03
   8.0372000e+04   9.7795513e-03
   8.8366000e+04   9.3707729e-03
   9.6762000e+04   9.1034739e-03
   1.0581400e+05   8.6481165e-03
   1.1593400e+05   8.4746890e-03
   1.2869600e+05   8.4194209e-03
   1.4097400e+05   8.3546884e-03
   1.5376800e+05   8.1208514e-03
   1.6830400e+05   7.8689881e-03
   1.8365400e+05   7.6902369e-03


==> figures/compare_sep/L2_0.06_total.dat <==
   5.0400000e+02   9.0137410e-01
   5.2000000e+02   8.6497885e-01
   5.3200000e+02   8.4297483e-01
   5.7600000e+02   8.2186533e-01
   6.2400000e+02   8.4989297e-01
   6.6600000e+02   8.5386946e-01
   6.7600000e+02   8.4073667e-01
   6.9200000e+02   8.2015775e-01
   7.0000000e+02   8.0965645e-01
   7.1600000e+02   7.9528848e-01
   7.2800000e+02   7.8430361e-01
   7.5600000e+02   7.5618735e-01
   8.1200000e+02   7.1982738e-01
   8.8800000e+02   6.8283489e-01
   9.2400000e+02   6.6189724e-01
   9.4400000e+02   6.5049601e-01
   9.5600000e+02   6.4434398e-01
   9.8000000e+02   6.3503251e-01
   1.0080000e+03   6.2292119e-01
   1.0640000e+03   6.0742087e-01
   1.1840000e+03   5.8325134e-01
   1.2320000e+03   5.7440321e-01
   1.3160000e+03   5.6812797e-01
   1.3920000e+03   5.6475853e-01
   1.5200000e+03   5.5779249e-01
   1.6240000e+03   5.4436640e-01
   1.9100000e+03   5.2976911e-01
   2.0940000e+03   5.1642451e-01
   2.2560000e+03   5.0568027e-01
   2.3800000e+03   4.9801785e-01
   2.5360000e+03   4.9279497e-01
   2.8800000e+03   4.8046290e-01
   3.1480000e+03   4.7047224e-01
   3.5580000e+03   4.5842748e-01
   4.1320000e+03   4.4329169e-01
   4.5520000e+03   4.3425976e-01
   4.8300000e+03   4.2762531e-01
   5.1320000e+03   4.1735051e-01
   5.7240000e+03   4.0769416e-01
   6.1060000e+03   3.9748966e-01
   6.8200000e+03   3.8597716e-01
   7.4340000e+03   3.7961677e-01
   8.1220000e+03   3.6982099e-01
   8.8040000e+03   3.6207860e-01
   9.7100000e+03   3.5278510e-01
   1.0784000e+04   3.4378154e-01
   1.1976000e+04   3.3452374e-01
   1.3248000e+04   3.2366763e-01
   1.4688000e+04   3.1482780e-01
   1.6128000e+04   3.0674056e-01
   1.7570000e+04   3.0099979e-01
   1.9378000e+04   2.9413746e-01
   2.1156000e+04   2.8994173e-01
   2.2934000e+04   2.8383629e-01
   2.4712000e+04   2.7726710e-01
   2.7448000e+04   2.6985302e-01
   2.9860000e+04   2.6228093e-01
   3.2966000e+04   2.5540078e-01
   3.5776000e+04   2.4901733e-01
   3.9318000e+04   2.4417101e-01
   4.2914000e+04   2.3723854e-01
   4.6860000e+04   2.2992858e-01
   5.1288000e+04   2.2250910e-01
   5.5660000e+04   2.1598469e-01
   6.1194000e+04   2.0992617e-01
   6.6932000e+04   2.0385110e-01
   7.3536000e+04   1.9754016e-01
   8.0372000e+04   1.9222211e-01
   8.8366000e+04   1.8578219e-01
   9.6762000e+04   1.8037921e-01
   1.0581400e+05   1.7565559e-01
   1.1593400e+05   1.7137087e-01
   1.2869600e+05   1.6672711e-01
   1.4097400e+05   1.6217315e-01
   1.5376800e+05   1.5804092e-01
   1.6830400e+05   1.5390792e-01
   1.8365400e+05   1.5009650e-01


==> figures/compare_sep/L2_0.06_volume.dat <==
   5.0400000e+02   8.0716499e-01
   5.2000000e+02   7.6172382e-01
   5.3200000e+02   7.3523214e-01
   5.7600000e+02   6.9935557e-01
   6.2400000e+02   7.2942863e-01
   6.6600000e+02   7.3446842e-01
   6.7600000e+02   7.1996222e-01
   6.9200000e+02   6.9526728e-01
   7.0000000e+02   6.8258486e-01
   7.1600000e+02   6.6473641e-01
   7.2800000e+02   6.5102903e-01
   7.5600000e+02   6.1622158e-01
   8.1200000e+02   5.6499596e-01
   8.8800000e+02   5.1515386e-01
   9.2400000e+02   4.8904178e-01
   9.4400000e+02   4.7298672e-01
   9.5600000e+02   4.6412578e-01
   9.8000000e+02   4.5017727e-01
   1.0080000e+03   4.3250944e-01
   1.0640000e+03   4.0702751e-01
   1.1840000e+03   3.6966475e-01
   1.2320000e+03   3.5735128e-01
   1.3160000e+03   3.4457617e-01
   1.3920000e+03   3.3221698e-01
   1.5200000e+03   3.2128702e-01
   1.6240000e+03   3.0994029e-01
   1.9100000e+03   2.8475946e-01
   2.0940000e+03   2.7643848e-01
   2.2560000e+03   2.6927358e-01
   2.3800000e+03   2.6144182e-01
   2.5360000e+03   2.5386582e-01
   2.8800000e+03   2.4519548e-01
   3.1480000e+03   2.3191272e-01
   3.5580000e+03   2.1873877e-01
   4.1320000e+03   2.0805572e-01
   4.5520000e+03   1.9968306e-01
   4.8300000e+03   1.9588506e-01
   5.1320000e+03   1.9105173e-01
   5.7240000e+03   1.8390970e-01
   6.1060000e+03   1.7721900e-01
   6.8200000e+03   1.6875563e-01
   7.4340000e+03   1.6419993e-01
   8.1220000e+03   1.5869926e-01
   8.8040000e+03   1.5401975e-01
   9.7100000e+03   1.4870478e-01
   1.0784000e+04   1.4307776e-01
   1.1976000e+04   1.3762316e-01
   1.3248000e+04   1.3187480e-01
   1.4688000e+04   1.2757097e-01
   1.6128000e+04   1.2379420e-01
   1.7570000e+04   1.1980618e-01
   1.9378000e+04   1.1557736e-01
   2.1156000e+04   1.1189177e-01
   2.2934000e+04   1.0875691e-01
   2.4712000e+04   1.0636258e-01
   2.7448000e+04   1.0195002e-01
   2.9860000e+04   9.9063190e-02
   3.2966000e+04   9.5752911e-02
   3.5776000e+04   9.3118922e-02
   3.9318000e+04   9.0103724e-02
   4.2914000e+04   8.7342639e-02
   4.6860000e+04   8.5086414e-02
   5.1288000e+04   8.2231467e-02
   5.5660000e+04   7.9855876e-02
   6.1194000e+04   7.7278863e-02
   6.6932000e+04   7.4959325e-02
   7.3536000e+04   7.2517046e-02
   8.0372000e+04   7.0342540e-02
   8.8366000e+04   6.8055918e-02
   9.6762000e+04   6.6027671e-02
   1.0581400e+05   6.4088707e-02
   1.1593400e+05   6.2183694e-02
   1.2869600e+05   6.0064777e-02
   1.4097400e+05   5.8230929e-02
   1.5376800e+05   5.6565826e-02
   1.6830400e+05   5.4863744e-02
   1.8365400e+05   5.3218884e-02


==> figures/compare_sep/L2_0.25_dirichlet.dat <==
   5.0400000e+02   2.0152908e-02
   5.3200000e+02   2.0152908e-02
   6.4800000e+02   2.0152908e-02
   6.8800000e+02   2.0152908e-02
   7.2400000e+02   2.0152908e-02
   8.1200000e+02   2.0152908e-02
   9.2400000e+02   2.0152908e-02
   9.7600000e+02   2.0152908e-02
   1.0640000e+03   2.0152908e-02
   1.2560000e+03   1.9996492e-02
   1.4780000e+03   1.4254000e-02
   1.9200000e+03   1.4254000e-02
   2.4080000e+03   1.2914980e-02
   3.1760000e+03   1.0756804e-02
   4.4220000e+03   9.4635475e-03
   5.7200000e+03   9.2725070e-03
   7.1520000e+03   8.7290437e-03
   9.7400000e+03   7.8031448e-03
   1.2946000e+04   6.1066254e-03
   1.7142000e+04   5.4555318e-03
   2.2572000e+04   4.6398668e-03
   2.9786000e+04   4.1886267e-03
   3.8832000e+04   3.6343900e-03
   5.0240000e+04   3.5578920e-03
   6.6446000e+04   3.2175039e-03
   8.8096000e+04   2.7803742e-03
   1.1608400e+05   2.0749025e-03
   1.5405200e+05   1.9497500e-03


==> figures/compare_sep/L2_0.25_energies.dat <==
   5.0400000e+02   4.7211589e-01
   5.3200000e+02   4.7907271e-01
   6.4800000e+02   4.8522004e-01
   6.8800000e+02   4.8826306e-01
   7.2400000e+02   4.9176995e-01
   8.1200000e+02   5.0457830e-01
   9.2400000e+02   5.1640187e-01
   9.7600000e+02   5.1888873e-01
   1.0640000e+03   5.2493396e-01
   1.2560000e+03   5.4471578e-01
   1.4780000e+03   5.5841200e-01
   1.9200000e+03   5.6594368e-01
   2.4080000e+03   5.6979976e-01
   3.1760000e+03   5.7602997e-01
   4.4220000e+03   5.8324482e-01
   5.7200000e+03   5.8974047e-01
   7.1520000e+03   5.9636756e-01
   9.7400000e+03   5.9962189e-01
   1.2946000e+04   6.0124770e-01
   1.7142000e+04   6.0324848e-01
   2.2572000e+04   6.0564994e-01
   2.9786000e+04   6.0849925e-01
   3.8832000e+04   6.1078633e-01
   5.0240000e+04   6.1289242e-01
   6.6446000e+04   6.1456401e-01
   8.8096000e+04   6.1577278e-01
   1.1608400e+05   6.1654040e-01
   1.5405200e+05   6.1729468e-01


==> figures/compare_sep/L2_0.25_jumps.dat <==
   5.0400000e+02   3.9706048e-01
   5.3200000e+02   4.0834990e-01
   6.4800000e+02   4.3664554e-01
   6.8800000e+02   4.3133365e-01
   7.2400000e+02   4.3349911e-01
   8.1200000e+02   4.4262981e-01
   9.2400000e+02   4.4265768e-01
   9.7600000e+02   4.4433509e-01
   1.0640000e+03   4.4755206e-01
   1.2560000e+03   4.3922509e-01
   1.4780000e+03   4.4868123e-01
   1.9200000e+03   4.3510378e-01
   2.4080000e+03   4.1932812e-01
   3.1760000e+03   4.0404520e-01
   4.4220000e+03   3.8155297e-01
   5.7200000e+03   3.6049937e-01
   7.1520000e+03   3.3976342e-01
   9.7400000e+03   3.1826018e-01
   1.2946000e+04   2.9508396e-01
   1.7142000e+04   2.7614930e-01
   2.2572000e+04   2.6204924e-01
   2.9786000e+04   2.4489018e-01
   3.8832000e+04   2.2741131e-01
   5.0240000e+04   2.1043828e-01
   6.6446000e+04   1.9144722e-01
   8.8096000e+04   1.7443284e-01
   1.1608400e+05   1.6045765e-01
   1.5405200e+05   1.4834780e-01


==> figures/compare_sep/L2_0.25_neumann.dat <==
   5.0400000e+02   5.3821679e-02
   5.3200000e+02   5.3707312e-02
   6.4800000e+02   5.1525732e-02
   6.8800000e+02   5.1483612e-02
   7.2400000e+02   5.2072937e-02
   8.1200000e+02   5.1026742e-02
   9.2400000e+02   5.0932665e-02
   9.7600000e+02   5.1155578e-02
   1.0640000e+03   5.0791062e-02
   1.2560000e+03   4.8059951e-02
   1.4780000e+03   5.2355800e-02
   1.9200000e+03   5.1985362e-02
   2.4080000e+03   4.9190300e-02
   3.1760000e+03   4.4025124e-02
   4.4220000e+03   3.6019628e-02
   5.7200000e+03   3.1215172e-02
   7.1520000e+03   2.8073580e-02
   9.7400000e+03   2.4735692e-02
   1.2946000e+04   2.3955102e-02
   1.7142000e+04   2.1734971e-02
   2.2572000e+04   2.0418559e-02
   2.9786000e+04   1.7735732e-02
   3.8832000e+04   1.3918983e-02
   5.0240000e+04   1.2260228e-02
   6.6446000e+04   1.0138748e-02
   8.8096000e+04   9.5244203e-03
   1.1608400e+05   8.5309971e-03
   1.5405200e+05   8.1131656e-03


==> figures/compare_sep/L2_0.25_total.dat <==
   5.0400000e+02   9.0137410e-01
   5.3200000e+02   8.4297483e-01
   6.4800000e+02   8.7763729e-01
   6.8800000e+02   8.2537220e-01
   7.2400000e+02   7.8796568e-01
   8.1200000e+02   7.1982738e-01
   9.2400000e+02   6.6189724e-01
   9.7600000e+02   6.3658605e-01
   1.0640000e+03   6.0742087e-01
   1.2560000e+03   5.7322173e-01
   1.4780000e+03   5.6216412e-01
   1.9200000e+03   5.2892586e-01
   2.4080000e+03   4.9869344e-01
   3.1760000e+03   4.7161088e-01
   4.4220000e+03   4.3709800e-01
   5.7200000e+03   4.0810053e-01
   7.1520000e+03   3.8192607e-01
   9.7400000e+03   3.5409836e-01
   1.2946000e+04   3.2670718e-01
   1.7142000e+04   3.0366410e-01
   2.2572000e+04   2.8583251e-01
   2.9786000e+04   2.6585961e-01
   3.8832000e+04   2.4596441e-01
   5.0240000e+04   2.2710986e-01
   6.6446000e+04   2.0643205e-01
   8.8096000e+04   1.8799656e-01
   1.1608400e+05   1.7261707e-01
   1.5405200e+05   1.5923192e-01


==> figures/compare_sep/L2_0.25_volume.dat <==
   5.0400000e+02   8.0716499e-01
   5.3200000e+02   7.3523214e-01
   6.4800000e+02   7.5929365e-01
   6.8800000e+02   7.0152252e-01
   7.2400000e+02   6.5563000e-01
   8.1200000e+02   5.6499596e-01
   9.2400000e+02   4.8904178e-01
   9.7600000e+02   4.5253188e-01
   1.0640000e+03   4.0702751e-01
   1.2560000e+03   3.6462974e-01
   1.4780000e+03   3.3431922e-01
   1.9200000e+03   2.9587432e-01
   2.4080000e+03   2.6508977e-01
   3.1760000e+03   2.3897778e-01
   4.4220000e+03   2.0996433e-01
   5.7200000e+03   1.8848310e-01
   7.1520000e+03   1.7194191e-01
   9.7400000e+03   1.5304693e-01
   1.2946000e+04   1.3802863e-01
   1.7142000e+04   1.2430317e-01
   2.2572000e+04   1.1221395e-01
   2.9786000e+04   1.0187262e-01
   3.8832000e+04   9.2604747e-02
   5.0240000e+04   8.4449095e-02
   6.6446000e+04   7.6478790e-02
   8.8096000e+04   6.9407833e-02
   1.1608400e+05   6.3031050e-02
   1.5405200e+05   5.7254803e-02


==> figures/compare_sep/L2_1.00_dirichlet.dat <==
   5.0400000e+02   2.0152908e-02
   1.0080000e+03   1.3113305e-02
   2.0160000e+03   9.2725070e-03
   4.0320000e+03   7.1421977e-03
   8.0640000e+03   4.9963859e-03
   1.6128000e+04   3.5329784e-03
   3.2256000e+04   2.5782032e-03
   6.4512000e+04   1.7983331e-03
   1.2902400e+05   1.2716135e-03


==> figures/compare_sep/L2_1.00_energies.dat <==
   5.0400000e+02   4.7211589e-01
   1.0080000e+03   5.1389458e-01
   2.0160000e+03   5.2229951e-01
   4.0320000e+03   5.4665217e-01
   8.0640000e+03   5.6754878e-01
   1.6128000e+04   5.7320046e-01
   3.2256000e+04   5.8673825e-01
   6.4512000e+04   5.9763112e-01
   1.2902400e+05   6.0052957e-01


==> figures/compare_sep/L2_1.00_jumps.dat <==
   5.0400000e+02   3.9706048e-01
   1.0080000e+03   4.3714284e-01
   2.0160000e+03   3.8619585e-01
   4.0320000e+03   3.6386669e-01
   8.0640000e+03   3.2655432e-01
   1.6128000e+04   2.9698158e-01
   3.2256000e+04   2.5540613e-01
   6.4512000e+04   2.2027711e-01
   1.2902400e+05   2.0320646e-01


==> figures/compare_sep/L2_1.00_neumann.dat <==
   5.0400000e+02   5.3821679e-02
   1.0080000e+03   5.3881949e-02
   2.0160000e+03   3.5269175e-02
   4.0320000e+03   2.6788972e-02
   8.0640000e+03   2.9820512e-02
   1.6128000e+04   1.8158272e-02
   3.2256000e+04   1.4240534e-02
   6.4512000e+04   1.5711354e-02
   1.2902400e+05   9.8160954e-03


==> figures/compare_sep/L2_1.00_total.dat <==
   5.0400000e+02   9.0137410e-01
   1.0080000e+03   9.3747483e-01
   2.0160000e+03   8.0530850e-01
   4.0320000e+03   6.9863702e-01
   8.0640000e+03   5.9748835e-01
   1.6128000e+04   5.1890853e-01
   3.2256000e+04   4.4028442e-01
   6.4512000e+04   3.7256431e-01
   1.2902400e+05   3.2626245e-01


==> figures/compare_sep/L2_1.00_volume.dat <==
   5.0400000e+02   8.0716499e-01
   1.0080000e+03   8.2745995e-01
   2.0160000e+03   7.0572279e-01
   4.0320000e+03   5.9575672e-01
   8.0640000e+03   4.9944006e-01
   1.6128000e+04   4.2511857e-01
   3.2256000e+04   3.5834152e-01
   6.4512000e+04   3.0005346e-01
   1.2902400e+05   2.5506146e-01


==> figures/compare_sep_2D/UDellUnif.dat <==
   1.7920000e+03   1.3323036e-02
   7.1680000e+03   8.9596388e-03
   2.8672000e+04   6.0282566e-03
   1.1468800e+05   4.0565053e-03
   4.5875200e+05   2.7297866e-03
   1.8350080e+06   1.8370029e-03


==> figures/compare_sep_2D/UDell_SZ.dat <==
   1.7920000e+03   1.3323036e-02
   1.8060000e+03   9.1201259e-03
   1.8530000e+03   6.3608007e-03
   1.9100000e+03   4.5950981e-03
   2.0330000e+03   3.1038357e-03
   2.2530000e+03   3.1038357e-03
   2.6130000e+03   2.2580099e-03
   3.2590000e+03   2.1358944e-03
   4.2540000e+03   1.5179650e-03
   5.6920000e+03   1.2043001e-03
   7.5680000e+03   9.9811969e-04
   9.8640000e+03   8.5060102e-04
   1.2900000e+04   7.6661583e-04
   1.7028000e+04   6.3950385e-04
   2.2493000e+04   5.5871070e-04
   2.9607000e+04   5.2222500e-04
   3.9023000e+04   5.0561711e-04
   5.1065000e+04   2.8267820e-04
   6.6676000e+04   2.0700064e-04
   8.7238000e+04   1.9581814e-04
   1.1390300e+05   1.2875938e-04
   1.4902900e+05   9.9811154e-05
   1.9349700e+05   8.4376849e-05
   2.5074400e+05   7.6978978e-05
   3.2619900e+05   7.1503712e-05
   4.2526100e+05   4.8253518e-05
   5.5192600e+05   3.6418891e-05
   7.1452600e+05   3.2111411e-05
   9.2352900e+05   2.8266621e-05
   1.1918490e+06   2.5277110e-05


==> figures/compare_sep_2D/jumpsUnif.dat <==
   1.7920000e+03   2.8436737e-01
   7.1680000e+03   1.6230736e-01
   2.8672000e+04   1.1082578e-01
   1.1468800e+05   7.7841861e-02
   4.5875200e+05   5.6918533e-02
   1.8350080e+06   4.3509930e-02


==> figures/compare_sep_2D/jumps_SZ.dat <==
   1.7920000e+03   2.8436737e-01
   1.8060000e+03   2.3180638e-01
   1.8530000e+03   1.9893961e-01
   1.9100000e+03   1.7965943e-01
   2.0330000e+03   1.5750956e-01
   2.2530000e+03   1.3765734e-01
   2.6130000e+03   1.1983262e-01
   3.2590000e+03   1.0333714e-01
   4.2540000e+03   8.9151166e-02
   5.6920000e+03   7.6550317e-02
   7.5680000e+03   6.5785438e-02
   9.8640000e+03   5.7133706e-02
   1.2900000e+04   4.9696814e-02
   1.7028000e+04   4.3207939e-02
   2.2493000e+04   3.7668828e-02
   2.9607000e+04   3.2937041e-02
   3.9023000e+04   2.8744408e-02
   5.1065000e+04   2.5124735e-02
   6.6676000e+04   2.1931344e-02
   8.7238000e+04   1.9160976e-02
   1.1390300e+05   1.6764574e-02
   1.4902900e+05   1.4670261e-02
   1.9349700e+05   1.2861969e-02
   2.5074400e+05   1.1278671e-02
   3.2619900e+05   9.8758587e-03
   4.2526100e+05   8.6465318e-03
   5.5192600e+05   7.5876789e-03
   7.1452600e+05   6.6656711e-03
   9.2352900e+05   5.8595569e-03
   1.1918490e+06   5.1515235e-03


==> figures/compare_sep_2D/neuUnif.dat <==
   1.7920000e+03   8.2276780e-02
   7.1680000e+03   3.5953086e-02
   2.8672000e+04   2.5861177e-02
   1.1468800e+05   1.8810768e-02
   4.5875200e+05   1.3843722e-02
   1.8350080e+06   1.0310915e-02


==> figures/compare_sep_2D/neumann_SZ.dat <==
   1.7920000e+03   8.2276780e-02
   1.8060000e+03   3.7079355e-02
   1.8530000e+03   2.6669103e-02
   1.9100000e+03   2.0422700e-02
   2.0330000e+03   1.5174029e-02
   2.2530000e+03   1.2245448e-02
   2.6130000e+03   9.8453655e-03
   3.2590000e+03   7.5093511e-03
   4.2540000e+03   6.0498807e-03
   5.6920000e+03   5.1462911e-03
   7.5680000e+03   4.3716048e-03
   9.8640000e+03   3.5710479e-03
   1.2900000e+04   2.8833140e-03
   1.7028000e+04   2.3309538e-03
   2.2493000e+04   2.0113679e-03
   2.9607000e+04   1.5894446e-03
   3.9023000e+04   1.3097731e-03
   5.1065000e+04   1.0092491e-03
   6.6676000e+04   8.6705388e-04
   8.7238000e+04   6.9710569e-04
   1.1390300e+05   5.5267548e-04
   1.4902900e+05   4.5239139e-04
   1.9349700e+05   3.7720752e-04
   2.5074400e+05   3.2347389e-04
   3.2619900e+05   2.5798237e-04
   4.2526100e+05   2.0342552e-04
   5.5192600e+05   1.6492865e-04
   7.1452600e+05   1.3977515e-04
   9.2352900e+05   1.2009574e-04
   1.1918490e+06   1.0073988e-04

